ETHEREAL: Energy-efficient and High-throughput Inference using Compressed Tsetlin Machine

The Tsetlin Machine (TM) is a novel alternative to deep neural networks (DNNs). Unlike DNNs, which rely on multi-path arithmetic operations, a TM learns propositional logic patterns from data literals using Tsetlin automata. This fundamental shift from arithmetic to logic underpinning makes TM suitable for empowering new applications with low-cost implementations. In TM, literals are often included by both positive and negative clauses within the same class, canceling out their impact on individual class definitions. This property can be exploited to develop compressed TM models, enabling energy-efficient and high-throughput inferences for machine learning (ML) applications. We introduce a training approach that incorporates excluded automata states to sparsify TM logic patterns in both positive and negative clauses. This exclusion is iterative, ensuring that highly class-correlated (and therefore significant) literals are retained in the compressed inference model, ETHEREAL, to maintain strong classification accuracy. Compared to standard TMs, ETHEREAL TM models can reduce model size by up to 87.54%, with only a minor accuracy compromise. We validate the impact of this compression on eight real-world Tiny machine learning (TinyML) datasets against standard TM, equivalent Random Forest (RF) and Binarized Neural Network (BNN) on the STM32F746G-DISCO platform. Our results show that ETHEREAL TM models achieve over an order of magnitude reduction in inference time (resulting in higher throughput) and energy consumption compared to BNNs, while maintaining a significantly smaller memory footprint compared to RFs.

==> Data/diet_tradeoff_emg.dat <==
acc	size
                     81.42          6.40958333333333
                     82.44                   6.07125
                     83.07                    5.9675
                     24.13          1.44916666666667
                     82.44          5.95291666666667
                     83.77          6.03416666666667
                     83.11          5.95583333333333
                     26.52          1.70666666666667
                     83.14          5.92208333333333
                     83.42                   5.95875
                     83.63          6.02083333333333
                     26.69          1.88583333333333
                     82.26                   5.95875
                     82.65          5.99958333333333
                     82.65          6.18333333333333
                     28.24          1.86166666666667
                     82.23                      5.83
                     83.53                    5.9825
                     83.53          6.09291666666667
                     30.35          2.01708333333333
                      82.4          5.87583333333333
                     82.68          6.02708333333333
                     83.21          6.21333333333333
                     28.52          2.03708333333333
                     83.03          5.61041666666667
                     82.93                   5.83625
                     83.42                      5.94
                     32.74          2.06208333333333
                     82.61          5.74041666666667
                     83.07                   5.78875
                     83.14          5.84833333333333
                     25.57          1.76458333333333
                     83.11          5.33416666666667
                     83.03          5.46791666666667
                     83.63          5.65791666666667
                      27.4          1.88208333333333
                     83.53          5.40958333333333
                     83.84          5.67458333333333
                     82.75          5.78333333333333
                     26.91                   1.88875
                     81.49                   5.51125
                     83.07                      5.65
                     83.11          5.83083333333333
                     27.99          1.88791666666667
                     82.93          5.37666666666667
                     83.77                     5.665
                     83.77                      5.77
                     28.98          1.94958333333333
                      82.3                   5.25375
                     83.88          5.60208333333333
                     83.88          5.68416666666667
                     28.42          1.81291666666667
                     83.42          5.25291666666667
                     82.47          5.48041666666667
                     83.18                   5.68125
                     29.29          1.75416666666667
                      83.6          5.13708333333333
                     84.09          5.26791666666667
                     83.11                    5.4175
                     26.27          1.78083333333333
                     82.89                   5.08125
                     83.07          5.29916666666667
                     82.79          5.37666666666667
                     28.17          1.89958333333333
                     83.07          5.18791666666667
                     82.68                    5.3975
                     83.32          5.49708333333333
                     25.25                    1.7425
                     82.37          5.11333333333333
                     83.28          5.30708333333333
                     83.07                   5.34375
                     29.33                   1.93125
                     82.26          5.17916666666667
                     82.58                     5.425
                     82.09          5.57791666666667
                     27.36                    1.7975
                     82.82                    5.0275
                     82.54          5.21416666666667
                     82.33          5.42291666666667
                     26.03                   1.74125
                     83.07          5.03208333333333
                     83.39          5.36958333333333
                     82.58          5.39208333333333
                      27.5          1.94208333333333
                      82.4                    5.0625
                     83.67          5.21958333333333
                     83.14                      5.34
                     24.97          1.92208333333333
                     82.23          5.01166666666667
                     83.14          5.28541666666667
                     82.51          5.37791666666667
                     26.41          1.81333333333333
                     82.65          5.07291666666667
                     82.19                   5.26375
                      82.3          5.33458333333333
                     29.86          1.85041666666667
                      83.6          4.85833333333333
                     83.42          5.12333333333333
                     82.26                   5.23125
                     25.96          1.76583333333333
                     82.54                   4.99875
                     82.75          5.13458333333333
                     82.79          5.28333333333333
                     29.43                   1.94625
                     83.88          4.98166666666667
                     82.51                      5.24
                     82.26          5.31166666666667
                     26.91                    1.8525
                     83.63          4.89666666666667
                     82.96          5.16708333333333
                     81.84          5.41416666666667
                     27.12                      1.86
                     83.03                     4.985
                     83.42                   5.15875
                     83.46          5.28666666666667
                     29.08          1.95791666666667
                     82.61          5.05291666666667
                     82.72          5.25833333333333
                     82.96          5.35166666666667
                     27.71                   2.01125
                     83.07                      4.97
                      83.6                    5.1525
                        83          5.28333333333333
                     29.65                   2.00375
                      82.4                   5.00625
                     83.49                     5.195
                      83.6                   5.26375
                      29.4          2.09958333333333
                     83.25                   5.02375
                     83.81          5.15541666666667
                     82.86                     5.275
                     28.66          2.11541666666667
                     82.65          5.12208333333333
                     82.82          5.24416666666667
                     83.03                   5.30125
                     28.24          2.07541666666667
                     83.14          5.00791666666667
                     82.79          5.23291666666667
                     83.25          5.34333333333333
                     30.35          1.94958333333333
                     82.82          4.91333333333333
                     82.82                      5.17
                     83.42          5.26208333333333
                     27.85          2.03833333333333
                      83.7          5.04416666666667
                     83.28          5.33958333333333
                     83.07          5.43458333333333
                     29.54                   2.19875
                     83.03          5.21083333333333
                     83.42          5.37333333333333
                     82.19                    5.3925
                     34.07          2.21291666666667
                     82.96          5.05958333333333
                     82.47                   5.23125
                     83.07          5.34916666666667
                     30.91          2.23833333333333
                     84.09                    5.1775
                     83.46                      5.36
                     83.11          5.49791666666667
                     29.08          2.16666666666667
                     82.65                   5.12625
                     83.14                      5.37
                     82.68                   5.44125
                     27.36          2.17916666666667
                     82.89                    5.0875
                     83.07          5.41416666666667
                     83.03          5.51708333333333
                     28.87          2.23666666666667
                     82.75                     5.085
                     82.82          5.29958333333333
                     82.23          5.47833333333333
                      30.8          2.30166666666667
                     82.75          5.10541666666667
                     82.86          5.31416666666667
                     83.42          5.55458333333333
                     28.38          2.33708333333333
                     82.54                   5.23375
                     83.03          5.34041666666667
                     82.68          5.51541666666667
                      28.8          2.36541666666667
                     82.89          5.19958333333333
                     83.39                   5.46875
                     82.79          5.57416666666667
                     26.17          2.33541666666667
                     82.96          5.24791666666667
                     83.46          5.52208333333333
                     82.68          5.56333333333333
                     29.65                     2.375
                     83.25          5.25083333333333
                      83.7                   5.42875
                     83.91          5.54541666666667
                     27.36          2.44541666666667
                     82.37          5.28083333333333
                     83.84          5.44583333333333
                      82.3          5.50958333333333
                     27.61          2.36541666666667
                     82.75                   5.29625
                     83.14          5.47791666666667
                      82.3          5.58416666666667
                     28.94          2.43541666666667
                     82.86                    5.2175
                     81.91          5.40541666666667
                     82.75                   5.54125
                     28.24          2.50458333333333
                     82.75                     5.305
                     82.37          5.48666666666667
                        83          5.58541666666667
                     28.42          2.45083333333333
                     82.75          5.26083333333333
                     82.33          5.42666666666667
                     82.23          5.56333333333333
                     28.35          2.45666666666667
                     82.47                   5.25875
                     82.89                    5.4725
                     82.89          5.54291666666667
                     27.15                    2.4075
                     83.84                     5.245
                     83.35                   5.40375
                     82.54          5.48708333333333
                     32.03          2.45291666666667
                     82.65          5.28041666666667
                     83.32                   5.51625
                     82.68          5.61208333333333
                     30.56                   2.49125
                     82.51          5.22416666666667
                     82.96                    5.4075
                     82.93          5.56916666666667
                      29.5                    2.5025
                     82.79          5.37958333333333
                     83.91                      5.56
                     82.89          5.74083333333333
                     30.28          2.54916666666667
                     82.37                   5.34625
                     83.46          5.59458333333333
                     82.26          5.59458333333333
                     26.98          2.46458333333333
                     82.12          5.29833333333333
                     83.56          5.49541666666667
                     83.11          5.53083333333333
                     29.65          2.45166666666667
                     83.49          5.33541666666667
                      82.4          5.50791666666667
                     83.11          5.68416666666667
                     28.17          2.57041666666667
                     83.39          5.41166666666667
                        83          5.61333333333333
                     83.25          5.72416666666667
                     28.94          2.36583333333333
                     83.11                   5.23375
                     82.75                   5.35625
                     83.07          5.51166666666667
                     28.31          2.10583333333333
                     82.89                   4.96125
                     82.37          5.29041666666667
                     82.51          5.30833333333333
                     29.75          2.15916666666667
                     82.89          5.10833333333333
                     82.51                   5.26875
                     83.18          5.41666666666667
                     31.51                   2.02125
                     83.11          4.92666666666667
                     83.18          5.15541666666667
                     82.72                    5.3875

==> Data/diet_tradeoff_gas.dat <==
acc	size
                     77.45          8.59833333333333
                     80.58          8.50277777777778
                     81.01          8.80611111111111
                     81.22          8.67777777777778
                     81.69          9.06833333333333
                     31.33          1.40333333333333
                     81.94          9.78833333333333
                     81.91          9.90055555555555
                     82.19          9.55833333333333
                     83.42          9.88388888888889
                     83.56          9.93833333333333
                     23.74          1.04277777777778
                     76.04          8.66777777777778
                     81.19          8.67833333333333
                     83.74          8.63055555555555
                     82.73                     8.535
                     83.99          8.60277777777778
                     24.57         0.958333333333333
                     80.54          8.72055555555555
                     80.29          8.67111111111111
                     82.95          8.60944444444445
                      81.4          8.41111111111111
                     83.96          8.35555555555555
                     22.12         0.963333333333333
                     78.42          7.72722222222222
                      80.5          7.68277777777778
                     83.06          7.56222222222222
                     83.56          7.70333333333333
                     83.81          7.69722222222222
                     21.55         0.873333333333333
                     82.27          8.29333333333333
                     81.15          8.29666666666667
                     82.19          8.09333333333333
                     81.37          8.07611111111111
                     83.31          8.10888888888889
                     28.92         0.916111111111111
                     81.19          7.80777777777778
                     81.47          7.98555555555556
                     81.22          7.88666666666667
                     81.69          7.92111111111111
                     83.35          7.91722222222222
                     28.81                      0.89
                     79.78          7.65833333333333
                     79.89                     7.605
                      83.2          7.69666666666667
                     82.12          7.74111111111111
                     83.67          7.76333333333333
                     26.76         0.829444444444444
                     82.73          8.01388888888889
                     80.97          8.13222222222222
                     82.99                      8.17
                     82.41          8.14166666666667
                     84.53          8.24055555555556
                     26.69         0.982777777777778
                     82.01          7.89277777777778
                     80.76          7.92388888888889
                     82.27          7.81722222222222
                     82.52          7.82944444444445
                     83.45          7.87555555555555
                     29.21          1.33277777777778
                     83.09          7.40888888888889
                     81.12          7.57166666666667
                      82.3                     7.575
                     83.56          7.62388888888889
                     84.17          7.48111111111111
                     28.78          1.20555555555556
                     80.83          7.44944444444444
                      81.8          7.61222222222222
                      82.3          7.53944444444445
                     81.94          7.54777777777778
                     83.85          7.59055555555555
                     26.37          1.21777777777778
                     84.06          7.18277777777778
                     80.43          7.40944444444445
                     82.73          7.37666666666667
                     83.31          7.50222222222222
                     84.24          7.47333333333333
                     29.35          1.15277777777778
                     83.35          7.61611111111111
                     79.53          7.83611111111111
                      83.6          7.75222222222222
                     82.09          7.72055555555556
                     84.82          7.84277777777778
                     30.79          1.11722222222222
                     81.22          7.46277777777778
                     81.87          7.66666666666667
                     82.01          7.77166666666667
                     83.63          7.72333333333333
                     84.71          7.88888888888889
                     27.41          1.18555555555556
                     83.53          7.63888888888889
                     80.29          7.83611111111111
                     83.09          7.84333333333333
                      83.2          8.04944444444445
                     84.75          8.03888888888889
                     28.96          1.21944444444444
                     81.37                     6.885
                     82.34          7.00055555555555
                     83.53          7.09666666666667
                     83.35          7.21277777777778
                     84.17          7.36888888888889
                     25.68          1.54055555555556
                     82.55          7.38555555555556
                     81.26          7.47222222222222
                     82.52          7.40833333333333
                      82.7          7.48722222222222
                     83.67          7.42444444444445
                     25.14                      1.45
                     79.75          7.35333333333333
                     81.62          7.65388888888889
                     81.69          7.59277777777778
                      82.3          7.67555555555556
                     83.88          7.64388888888889
                     30.68          1.46055555555556
                     81.08          7.53944444444445
                     81.33                      7.72
                     82.45          7.65166666666667
                     83.02          7.60722222222222
                     84.03          7.71333333333333
                     35.22          1.29055555555556
                     81.44          7.18666666666667
                     81.98                      7.38
                     83.24          7.41222222222222
                     82.66          7.46888888888889
                     83.49          7.54111111111111
                     37.45          1.22222222222222
                     81.01          7.24388888888889
                     81.08          7.37888888888889
                     82.63          7.32555555555555
                     83.71          7.34833333333333
                     84.24          7.35722222222222
                     27.95          1.57722222222222
                     82.95          7.13722222222222
                     81.98          7.33555555555555
                     82.73          7.30333333333333
                     83.74                      7.39
                     83.74          7.44111111111111
                     29.46          1.39555555555556
                     81.26          7.18388888888889
                     81.58          7.11611111111111
                     84.28          7.16166666666667
                      84.5          7.35111111111111
                     84.06          7.29888888888889
                     20.14          1.43944444444444
                      83.2          7.13777777777778
                     82.48          7.44777777777778
                     83.53          7.63277777777778
                     82.27          7.67888888888889
                     84.78                     7.725
                     24.35          1.35055555555556
                     83.45          7.50166666666667
                     82.37          7.76555555555556
                     83.42          7.74888888888889
                     83.49                     7.805
                     84.86          7.87888888888889
                     25.14          1.37333333333333
                     82.41          6.90388888888889
                     81.76          7.12166666666667
                     83.71          7.15277777777778
                     82.16          7.22722222222222
                     84.71          7.30611111111111
                     28.38          1.47944444444444
                     82.88          7.54944444444445
                     81.69          7.69833333333333
                     83.35          7.66777777777778
                      82.3          7.65611111111111
                     83.56          7.51888888888889
                     33.27                      1.37
                     77.45          6.98944444444444
                     81.08          7.22388888888889
                     82.59          7.24833333333333
                     82.27          7.21611111111111
                     83.99          7.30722222222222
                     26.19          1.30055555555556
                     80.58          6.89944444444444
                     82.77          7.15611111111111
                     82.66          7.20611111111111
                     82.59                      7.38
                     82.95          7.33166666666667
                     28.81          1.39111111111111
                     83.88          7.48388888888889
                     82.45          7.58888888888889
                     84.28          7.57222222222222
                     83.42          7.72666666666667
                     84.24          7.90055555555556
                     24.89          1.41277777777778
                     78.35          7.52833333333333
                     83.09          7.56277777777778
                     83.67          7.52444444444444
                     81.15          7.55944444444444
                     84.35          7.55444444444444
                     28.17          1.29833333333333
                     82.55                       6.9
                     80.07                     7.085
                     84.03                     7.105
                     82.16          7.22333333333333
                     82.88          7.29611111111111
                     26.47                      1.32
                     81.83          6.84833333333333
                     80.68          7.07111111111111
                     81.29          7.04833333333333
                     83.24          7.08166666666667
                     84.89          7.21944444444444
                     27.09          1.45944444444444
                     82.45          7.25666666666667
                     80.76          7.36444444444444
                     83.02          7.29888888888889
                     82.81          7.17166666666667
                      84.1          7.15833333333333
                     28.53          1.54944444444444
                     82.16          7.08055555555555
                     83.27          7.37388888888889
                     82.73          7.38277777777778
                     83.06          7.66388888888889
                     83.78          7.58722222222222
                     31.01                      1.72
                     81.08          7.53833333333333
                     81.12          7.66666666666667
                     84.53                     7.695
                     83.17          7.72555555555556
                     84.68                     7.755
                     29.64                      1.41
                     77.88          7.01333333333333
                     81.83          7.26555555555556
                     84.42          7.08944444444445
                     82.81          7.07277777777778
                     84.17          6.99833333333333
                     28.99          1.23944444444444
                     82.16          7.01777777777778
                     83.53          7.40277777777778
                     82.45          7.34111111111111
                     81.69          7.40222222222222
                     84.21          7.52388888888889
                      19.5          1.14444444444444
                     82.09          6.85444444444444
                     81.47          7.07277777777778
                     83.24          7.04111111111111
                     83.31          7.03722222222222
                     84.35          7.25833333333333

==> Data/diet_tradeoff_gesture.dat <==
acc	size
                     62.65                    6.2656
                     65.88                     7.268
                     68.35                    8.3024
                      68.2                    9.0888
                     69.36                    9.9652
                     71.28                   10.7592
                     70.37                    11.124
                     71.08                   11.5524
                     72.64                   12.2624
                     72.03                   12.6604
                        74                   13.1228
                      73.8                    13.428
                     73.55                   13.7668
                     73.45                    14.128
                     73.65                   14.3724
                     73.75                   14.7156
                     74.26                   14.8368
                     76.02                   15.3564
                     75.52                   15.7016
                     75.87                     15.81
                     75.16                    16.004
                     76.38                   16.0032
                     77.33                   16.2936
                     76.93                   16.4316
                     76.68                   16.6208
                     55.43                     4.306
                     72.03                   12.4728
                     71.48                   13.8992
                      73.2                     14.62
                     75.06                   15.0836
                      73.5                    15.478
                     73.95                   15.7512
                      74.1                   15.9116
                     72.08                   16.0172
                     74.05                   16.1932
                     75.32                     16.24
                     76.27                   16.3124
                     75.92                   16.4468
                     76.02                   16.5176
                     75.01                   16.7244
                     75.82                   16.7852
                     75.47                   16.7808
                     76.53                     17.07
                     76.38                   17.2236
                     77.33                   17.3264
                     76.33                   17.5324
                     77.23                   17.6168
                     76.43                   17.8532
                     77.28                   17.9896
                     76.53                     18.25
                     77.18                   18.3284
                     51.74                    3.8952
                     69.86                    10.998
                     72.14                    12.182
                     71.43                    12.926
                     73.14                   13.4308
                     74.56                   13.9732
                     73.35                   14.2652
                      73.4                    14.644
                     74.71                   14.8632
                     75.27                    15.084
                     76.68                   15.4164
                     75.16                   15.4376
                     76.07                   15.7064
                     75.47                   15.8344
                     76.63                    16.002
                     75.77                    16.094
                     76.53                   16.1304
                     76.27                   16.2912
                     75.82                   16.3624
                     76.02                   16.4612
                     76.68                   16.5708
                     76.83                   16.6436
                     76.63                   16.8404
                     77.08                   16.9564
                     77.39                   17.0304
                     77.03                    17.186
                     51.99                    3.2156
                     70.42                   10.7652
                     72.79                   12.2916
                     73.65                   13.3008
                      73.6                   13.9368
                     74.61                   14.4672
                     74.86                   14.8272
                     75.37                   15.1308
                     75.82                   15.3292
                     75.72                    15.634
                     76.73                    15.852
                     76.17                   15.9076
                     76.12                   16.1392
                     76.22                   16.3364
                     75.57                   16.5396
                     76.78                   16.7128
                     77.54                    16.798
                     77.13                   16.9744
                     77.03                   17.1676
                     76.53                   17.2432
                     77.69                   17.4128
                     78.19                   17.4732
                     78.04                    17.634
                      78.5                   17.8716
                     78.85                   18.0336
                      78.8                    18.148
                     48.06                    3.1252
                     69.91                   10.5564
                     72.44                    11.956
                     72.03                   12.9204
                     74.05                   13.5228
                      74.2                   14.1284
                     74.51                   14.5504
                     75.27                   14.9136
                     75.11                    15.202
                     75.72                   15.3672
                     75.82                   15.4332
                     76.12                   15.4888
                     76.38                   15.5552
                     76.53                   15.7524
                     76.63                   15.9048
                     77.23                   16.0396
                     76.17                   16.0748
                     76.98                   16.2092
                     76.93                   16.3064
                     77.03                    16.436
                     77.44                   16.5744
                     77.54                   16.6708
                     78.34                   16.8064
                     77.69                   17.0464
                     79.15                   17.1228
                     78.39                    17.314
                     49.42                    2.8392
                     68.96                   10.8868
                     72.14                   12.4264
                     72.39                   13.3132
                     73.75                   14.0988
                     73.65                   14.7148
                     74.81                    15.078
                     75.37                   15.5232
                     75.92                   15.7892
                     76.33                   16.0176
                     76.53                    16.198
                     75.52                   16.3016
                     76.73                   16.6064
                     77.33                   16.7156
                     77.08                   16.8324
                     77.69                   16.9512
                     77.18                   17.0536
                     77.69                    17.072
                     77.49                   17.1956
                     76.73                    17.314
                     78.34                   17.4256
                     78.39                   17.6128
                     77.89                   17.7632
                     76.48                   17.9308
                     77.59                   18.0464
                      79.1                   18.2032
                     53.61                     4.046
                     70.02                   11.4548
                     71.73                   12.8128
                     72.39                    13.734
                     74.51                   14.3132
                      73.8                   14.8604
                     74.86                     15.21
                     75.27                   15.5352
                      73.9                   15.7904
                     76.22                   16.0512
                     76.83                   16.2528
                     77.03                    16.534
                     75.77                   16.6456
                     76.53                   16.8572
                     76.63                   17.0596
                     76.02                   17.2556
                     77.13                   17.3264
                     76.98                   17.5352
                     75.97                   17.7292
                     76.73                   17.7972
                     76.78                    17.932
                     76.93                   18.0256
                     77.13                    18.202
                     78.39                   18.3992
                     78.04                   18.4584
                     77.84                   18.5268
                     51.84                    3.9256
                     71.08                    11.444
                     73.25                   12.8504
                     73.04                    13.736
                     74.66                   14.4008
                      73.8                   14.8708
                      74.1                   15.2812
                     75.87                   15.5464
                     74.66                   15.8464
                     76.48                     16.09
                     75.52                   16.2868
                     75.47                    16.472
                     77.89                   16.6792
                     76.38                   16.9112
                     76.58                    17.114
                     77.94                   17.2392
                     76.98                     17.07
                     76.68                   17.2852
                     77.33                   17.3112
                     76.63                    17.368
                     78.19                   17.4948
                     76.68                   17.5968
                     78.19                   17.7716
                     77.94                        18
                      78.6                   18.0216
                     78.14                   18.0552
                     53.61                    4.2984
                     71.98                   11.6964
                     72.08                   12.9252
                     72.44                   13.6188
                      73.2                   14.2136
                      73.9                   14.7812
                     73.35                   15.1444
                     75.52                   15.4116
                     75.11                   15.7128
                     76.22                   15.9224
                     77.03                   16.1708
                     76.68                   16.3744
                     76.63                    16.492
                     76.38                   16.6528
                     75.77                   16.7696
                     76.02                   16.8684
                     75.97                   17.0072
                     76.93                   17.1036
                     75.97                   17.2292
                     76.88                   17.4192
                     76.88                   17.5124
                     77.59                    17.634
                     76.98                    17.686
                     77.69                   17.8156
                     77.28                    17.908
                     76.63                   18.0092
                     52.25                    5.1364
                     69.51                   12.3776
                     72.54                   13.5072
                     72.89                   14.1672
                     75.27                   14.6976
                     75.06                   15.1652
                      73.9                   15.3136
                     75.21                   15.7712
                     75.16                   15.8704
                     75.72                   16.1044
                     76.43                   16.1868
                     77.79                   16.2688
                     76.93                   16.4372
                     75.77                    16.648
                     75.62                   16.8964
                     77.64                    16.926
                     76.38                   17.0368
                     77.08                   17.1212
                     76.98                   17.4036
                     76.93                   17.4776
                     77.49                   17.5932
                     78.09                   17.5812
                     77.49                   17.7136
                     77.99                   17.7156
                     78.24                   17.8676
                     77.28                   18.0136

==> Data/diet_tradeoff_har.dat <==
acc	size
                     82.97                   10.5325
                     83.78          5.24333333333333
                     82.05                   10.5275
                     83.41          5.40916666666667
                     83.92          11.2683333333333
                     83.92          5.50333333333333
                     83.61          10.5966666666667
                     83.85                      5.93
                        85                   10.4875
                        85          5.93583333333333
                     85.51          10.2508333333333
                     85.68          6.78583333333333
                     86.12          10.5933333333333
                     86.12                      6.81
                     85.82          10.8833333333333
                     85.34          6.70166666666667
                        87          10.5508333333333
                     87.17          7.15833333333333
                     86.33          10.9141666666667
                     86.02                    7.2375
                     86.63                   10.5475
                     86.87          7.08916666666667
                     85.68                     10.21
                     85.85          7.34583333333333
                     85.58                   10.8425
                     85.58                    7.5375
                      84.8          10.5508333333333
                     85.34          7.79583333333333
                     86.12                    10.375
                     86.02          7.59916666666667
                     85.68                    10.175
                     85.58          7.37083333333333
                     86.09          10.1308333333333
                     86.22          8.01416666666667
                     85.24          10.8058333333333
                     85.34                      8.27
                     85.85          10.8666666666667
                     85.68          8.48583333333333
                     86.09          10.2691666666667
                     85.99          7.99166666666667
                     87.14          9.91666666666667
                     86.66          8.16583333333333
                     86.53                    10.225
                     86.46                    8.3325
                     86.39          10.3391666666667
                     86.53                    8.4775
                     86.16          10.7958333333333
                     86.05          8.70166666666667
                     87.14          10.7983333333333
                        87                    8.8875
                     86.94          11.1358333333333
                     87.14          9.20583333333333
                     86.63          10.9958333333333
                     86.36          9.10333333333333
                     86.97          10.3641666666667
                      86.8          8.80833333333333
                     86.33                   10.2275
                     86.39          8.53166666666667
                     86.46          10.0816666666667
                     86.19                    8.3525
                     86.05          10.0508333333333
                     85.85          8.11416666666667
                     86.22                     9.945
                     86.16          8.47333333333333
                     85.92          10.0633333333333
                     85.88                    8.5025
                     85.65          10.2258333333333
                     85.37          8.75833333333333
                      84.9                    10.365
                     84.87                      8.98
                     85.21          10.6283333333333
                     84.93          8.65083333333333
                     86.19          10.1483333333333
                     86.05          8.67166666666667
                     85.07          10.1558333333333
                     85.04          8.51916666666667
                     86.19          10.0958333333333
                     86.02                       8.4
                     86.09          10.3766666666667
                     86.02                      8.79
                     85.88          10.4566666666667
                     85.99                      8.66
                      86.7                     10.29
                      86.7                    8.5925
                     86.12          10.0908333333333
                     85.99          8.45333333333333
                     86.46          10.1508333333333
                     87.14          8.45416666666667
                     85.99          10.1283333333333
                     85.88          8.25916666666667
                     85.99                    9.8475
                     86.46          8.23833333333333
                     86.05                    9.3175
                     85.78          8.08416666666667
                     86.19          9.36583333333333
                     86.43          8.26666666666667
                     86.16          9.51333333333333
                     86.05                    8.3575
                     86.02          9.72333333333333
                     86.09          8.59416666666667
                     86.16                      9.71
                     86.19                    8.5225
                     85.99          9.68833333333333
                     86.22          8.54416666666667
                     86.46                    9.4775
                     86.53          8.37166666666667
                     86.66          9.42083333333333
                     86.73          8.36833333333333
                     86.16                     9.345
                     86.26                     8.235
                     86.05          9.32333333333333
                     86.26          8.38666666666667
                     86.19          9.44083333333333
                     86.39          8.41666666666667
                     86.26          9.15083333333333
                     86.36                     8.285
                     86.19          9.01416666666667
                     86.33          8.24416666666667
                     86.36                      9.12
                     86.53                      8.24
                     86.26          8.98583333333333
                     86.49          8.23916666666667
                     86.33                       9.1
                     86.19          8.25083333333333
                     86.12                      9.09
                     86.26          8.21333333333333
                     85.85          9.06833333333333
                     85.78                    8.2675
                     85.44          9.10083333333333
                     85.58          8.31583333333333
                     86.36          9.10166666666667
                     86.33          8.16833333333333
                     86.49          8.94583333333333
                     86.26          8.21083333333333
                     85.92          9.05833333333333
                     85.95          8.40666666666667
                     86.05                     9.315
                     85.68          8.47666666666667
                     85.99          9.38833333333333
                     86.16          8.56583333333333
                     86.29          9.53916666666667
                     85.92                      8.73
                     85.95          9.36333333333333
                     85.95          8.63666666666667
                     86.26          9.44416666666667
                     86.33                    8.6525
                     86.22          9.32333333333333
                     86.19          8.52666666666667
                     86.09          9.20833333333333
                     86.02                     8.335
                     86.12          9.25333333333333
                     85.78          8.29333333333333
                      86.7                    9.4075
                     86.49                    8.5575
                     86.12          9.45333333333333
                     86.02          8.70666666666667
                     85.85          9.56666666666667
                     86.05                    8.5875
                     86.63                    9.3625
                     86.56                    8.4975
                     85.92          9.23416666666667
                     85.78                    8.3925
                     86.43          9.07583333333333
                     86.36          8.15916666666667
                     85.99                    8.8575
                     85.82                     8.025
                     86.43                     8.715
                     86.29                    8.0125
                     86.02          8.81833333333333
                     86.19          8.08083333333333
                     86.97                     8.855
                     86.94                     8.095
                     86.39                     8.885
                     86.39                    8.1525
                     86.12          8.91083333333333
                     86.22          8.20083333333333
                     85.75          8.81583333333333
                     85.61          8.12916666666667
                     86.02                      8.84
                     86.36          8.12333333333333
                     85.85          8.65333333333333
                     86.16          8.06166666666667
                     86.77          8.54083333333333
                     86.94          8.14166666666667
                      86.7                    8.5425
                      86.7          8.07583333333333
                     86.53          8.53333333333333
                     86.53          8.09833333333333
                     86.87                      8.57
                     86.97          8.11083333333333
                     87.14          8.69083333333333
                     87.17          8.00333333333333
                     86.49                      8.53
                      86.6                     7.915
                     86.63          8.47416666666667
                     86.56          7.80833333333333
                     86.33          8.51666666666667
                     86.39          7.92583333333333
                     86.97          8.57833333333333
                        87                    8.0425
                     86.43          8.58083333333333
                     86.22          7.98833333333333
                     86.39                      8.58
                     86.33                      7.98
                     86.66                    8.5475
                      86.6          7.90833333333333
                     85.78          8.50666666666667
                     85.85                    8.0175
                     86.02          8.27083333333333
                     85.92                      7.85
                     86.63          8.53333333333333
                      86.7          7.96583333333333
                     86.16          8.58916666666667
                     86.19          7.95583333333333
                     85.99          8.59833333333333
                     86.05          7.97416666666667
                      86.8                    8.5275
                      86.7          7.90583333333333
                     86.94                    8.3375
                        87                      7.85
                     86.49          8.33333333333333
                      86.7          7.80166666666667
                     86.49          8.42416666666667
                     86.39                     7.925
                     86.36          8.32166666666667
                     86.22          7.87333333333333
                     86.26          8.33583333333333
                     86.36          7.81666666666667
                     86.26          8.46166666666667
                     86.36          7.86583333333333
                     86.46                     8.445
                     86.63                    7.9975
                     86.53                    8.5025
                     86.39                    7.8225
                     86.26          8.60833333333333
                     86.26          7.93916666666667
                     85.92          8.60583333333333
                     86.09                    7.9925
                     86.36          8.52416666666667
                     86.56          7.81416666666667
                     86.46          8.35166666666667
                     86.49          7.76083333333333
                     86.63                      8.22
                     86.63                    7.6825
                     86.46          8.16166666666667
                     86.26                    7.7525
                     86.43          8.44583333333333
                     86.36                    8.0275
                     86.63          8.46916666666667
                     86.77                     7.995
                     86.83          8.50583333333333
                     86.87          8.01416666666667
                     86.36                     8.515
                     86.36          8.02583333333333
                     87.14                    8.6425
                     87.11          8.11166666666667
                     87.28                    8.7675
                     87.14                    8.2975
                     87.04          8.72833333333333
                     86.97                    8.3675
                     87.21                    8.7225
                     87.24                    8.3825
                      86.9                     8.815
                     87.21                    8.3075
                     86.77          8.87083333333333
                      86.9          8.42416666666667
                     87.17                    8.8725
                     87.38          8.33666666666667
                     87.41          8.70833333333333
                     87.55          8.24833333333333
                     87.14          8.67666666666667
                     87.24          8.24583333333333
                     87.14          8.70166666666667
                     87.07          8.18666666666667
                     87.21                    8.5925
                     87.21          8.19666666666667
                     87.48                     8.725
                     87.41                    8.1775
                     87.41          8.53916666666667
                     87.28          8.08833333333333
                     86.87                    8.6625
                     86.97          8.16333333333333
                     86.73                     8.705
                     86.83          8.09416666666667
                      86.7                      8.63
                      86.8          7.93916666666667
                     86.63          8.32666666666667
                     86.56          7.87833333333333
                     86.56          8.29666666666667
                      86.7          7.79416666666667
                     87.24          8.32333333333333
                     87.14          7.80166666666667
                     86.94                     8.235
                     87.11          7.67333333333333
                      86.8                    8.2025
                      86.8                    7.6575
                     86.73                     8.255
                      86.8          7.83083333333333
                     86.97                    8.3275
                     87.04                      7.91
                     87.04          8.39666666666667
                     87.04          7.99916666666667
                     87.11          8.55583333333333
                     87.24          8.14083333333333
                     86.94          8.66666666666667
                     87.07                       8.3
                     87.21                    8.8925
                     87.17          8.50833333333333
                     87.11                     9.145
                     87.28          8.78583333333333
                     86.77          9.29166666666667
                      86.7                     8.865
                     86.66                     9.485
                     86.63                    9.0375
                     86.46          9.59333333333333
                     86.53          9.28333333333333
                     86.63          9.85416666666667
                     86.63          9.40583333333333
                     86.73          9.89583333333333
                      86.7          9.35833333333333
                      86.6          9.84416666666667
                     86.43                    9.3025
                      86.8                    9.7525
                      86.7          9.28416666666667
                        87          9.74666666666667
                     86.97                     9.255
                     86.53          9.77916666666667
                     86.56          9.24833333333333
                     86.83          9.76416666666667
                      86.7          9.37166666666667
                     86.43          9.80166666666667
                      86.6                     9.415
                     86.46                   10.0825
                     86.36          9.49083333333333
                     87.34          10.2041666666667
                     87.34          9.59416666666667
                      86.8                    10.245
                     86.87          9.73416666666667
                     86.26                     10.34
                     86.26          9.84166666666667
                     86.97          10.4641666666667
                      86.9          9.97916666666667
                     86.29          10.5958333333333
                     86.19          10.0441666666667
                     86.97          10.8291666666667
                     87.11                    10.215
                     87.17          11.1241666666667
                     87.41          10.5333333333333
                      86.7          11.3883333333333
                     86.77          10.7883333333333
                     87.17                   11.5525
                     87.21                     10.93
                        87                   11.5075
                     87.04                    10.925
                     86.43                   11.5925
                     86.05          10.9708333333333
                     86.63          11.8133333333333
                     86.56          10.9266666666667
                        87          11.4916666666667
                        87                     10.73
                      86.8                   11.3525
                     86.87          10.4433333333333
                     86.49                   10.9375
                     86.33                    10.215
                     86.05          10.7816666666667
                     86.02                     10.23
                     85.92          10.7866666666667
                     85.95          9.98833333333333
                     86.36          10.5316666666667
                     86.39          9.71666666666667
                     86.16          10.1883333333333
                     85.92                      9.52
                     86.26                    9.9775
                     86.12          9.35583333333333
                     86.63          9.86583333333333
                     86.73          9.34416666666667
                     86.12          9.79666666666667
                     86.02          9.22833333333333
                     86.63                    9.5775
                     86.63                      9.01
                     86.63          9.61583333333333
                     86.39          9.08083333333333
                     86.19          9.59333333333333
                     86.29          9.11166666666667
                     86.16          9.68833333333333
                     86.33          9.13083333333333
                     86.26          9.82166666666667
                     86.29          9.15916666666667
                     86.26          9.69916666666667
                     86.29          9.04166666666667
                     86.02          9.70583333333333
                     86.22          9.00083333333333
                     85.78          9.46916666666667
                     85.88          8.97166666666667
                     86.09          9.50916666666667
                     86.02          8.90916666666667
                     85.71          9.65083333333333
                     85.68          8.96416666666667
                     86.02          9.58833333333333
                     86.05          8.92833333333333
                     86.19          9.37583333333333
                     86.36                     8.555
                     85.65          9.11916666666667
                     85.65          8.61666666666667
                     85.85                      9.18
                     85.95          8.53833333333333
                     86.77          9.11583333333333
                      86.9          8.54166666666667
                      86.6          8.93583333333333
                      86.7          8.46583333333333
                      86.8          9.01166666666667
                      86.8          8.48416666666667
                      86.6          8.96333333333333
                      86.8          8.46833333333333
                     87.04                     8.955
                      86.8                    8.4025
                      86.8                    8.8075
                     86.77          8.32416666666667
                     86.53          8.89416666666667
                     86.49                     8.455
                     86.02                    9.0675
                     86.05                     8.615
                      86.8                     8.965
                     86.87          8.53166666666667
                     86.97                      9.03
                     86.94          8.63083333333333
                     85.95          9.06666666666667
                     85.92          8.57833333333333
                     86.43          9.04916666666667
                     86.36                     8.505
                      86.6          8.90416666666667
                      86.6          8.28416666666667
                     86.49                     8.915
                     86.39                    8.4075
                     86.87          8.98833333333333
                      86.8                    8.4925
                     87.07          8.92083333333333
                     87.14                    8.5225
                      86.7          9.03416666666667
                     86.73          8.59833333333333
                     86.33          9.02833333333333
                     86.39          8.64583333333333
                     86.97          9.19833333333333
                        87                      8.77
                      86.8          9.51666666666667
                     86.77                    8.8175
                     87.11          9.39166666666667
                        87          8.65333333333333
                     86.87          9.20916666666667
                     86.83                     8.595
                     86.05                     9.065
                     86.12          8.67416666666667
                     86.83                     9.085
                      86.8          8.70666666666667
                     87.07                    9.2075
                        87          8.82416666666667
                     87.24          9.25166666666667
                     87.14          8.78583333333333
                      86.6                    9.2275
                      86.7          8.69166666666667
                     86.46          9.06833333333333
                     86.43          8.62083333333333
                     87.04          9.15416666666667
                        87          8.67416666666667
                     86.77                    9.2325
                     86.94          8.70916666666667
                     87.11          9.24583333333333
                     87.07                    8.7825
                     86.63                    9.3175
                     86.39                      8.77
                     86.26                     9.455
                     86.39          8.86833333333333
                      86.7          9.35666666666667
                     86.56                    8.9775
                     86.29          9.44916666666667
                     86.29          9.06166666666667
                      86.7          9.57166666666667
                      86.7                      9.11
                      86.6                     9.645
                      86.6          9.27583333333333
                      86.6          9.74583333333333
                     86.56          9.42333333333333
                     86.09          9.85916666666667
                     86.02          9.37083333333333
                     86.53          9.70333333333333
                     86.56          9.27833333333333
                     86.39          9.85666666666667
                     86.43                      9.48
                      86.6          10.0266666666667
                     86.63          9.61333333333333
                     86.49          10.1858333333333
                     86.53          9.85916666666667
                     86.66                   10.2075
                     86.56                     9.715
                     86.26                   10.0375
                     86.29                    9.7325
                     86.97                   10.2325
                     87.04          9.87416666666667
                      86.7          10.2608333333333

==> Data/diet_tradeoff_mammography.dat <==
acc	size
                     82.38                      2.67
                      82.9                      0.57
                     82.38                      2.19
                     81.87                      0.51
                     81.35                      1.88
                      82.9                      0.61
                     82.38                      1.91
                     80.31                      0.63
                      82.9                      1.98
                      45.6                      0.42
                     80.83                      2.01
                     81.35                      0.62
                     81.35                      1.76
                     79.79                      0.56
                     82.38                      1.99
                     81.35                      0.55
                     83.42                       1.7
                     82.38                      0.58
                     82.38                      1.64
                     81.87                      0.63
                     82.38                      1.89
                     81.87                      0.66
                      82.9                      1.56
                     78.76                      0.63
                     80.83                      1.82
                     80.31                      0.44
                      82.9                      1.94
                      82.9                      0.63
                     80.83                      1.81
                     70.98                      0.34
                     81.35                      1.98
                     81.35                      0.62
                     82.38                      1.87
                     83.42                      0.73
                     81.87                      1.97
                     80.31                      0.51
                     81.87                      1.99
                     81.35                       0.6
                     80.83                      1.79
                     79.79                      0.43
                     81.35                       1.8
                     81.87                       0.6
                      82.9                      2.01
                     81.35                      0.54
                     81.87                      2.28
                     81.35                      0.59
                     80.83                      2.26
                     72.54                      0.35
                     80.31                      2.31
                     81.35                       0.5
                     80.83                      2.03
                     78.24                      0.49
                     82.38                      2.06
                     78.24                      0.51
                     79.27                      1.91
                     80.31                      0.64
                     79.79                      2.03
                     78.24                      0.63
                     79.79                      1.81
                     80.31                      0.59
                     81.87                      1.63
                     78.24                      0.67
                     80.31                      2.01
                     79.79                      0.61
                     80.83                      2.19
                     70.47                      0.47
                     80.83                      2.07
                     78.24                      0.55
                     80.83                      1.81
                     79.79                       0.6
                     79.27                      1.99
                     80.31                      0.48
                     80.83                      1.68
                      82.9                      0.48
                     80.83                       1.7
                     79.79                       0.6
                     81.35                      1.68
                     80.83                       0.5
                     82.38                      1.88
                     80.83                      0.77
                      82.9                      2.02
                     81.35                      0.43
                     81.87                       1.9
                     81.87                      0.58
                     81.87                      2.11
                     80.31                       0.5
                      82.9                      1.85
                     80.31                      0.56
                     80.83                      1.93
                     69.43                      0.49
                     80.83                      2.12
                     80.31                      0.59
                     81.87                      2.12
                     81.35                      0.71
                     80.83                      1.95
                     81.87                      0.55
                     83.94                      2.26
                     80.83                      0.52
                     82.38                      1.91
                     79.79                      0.64
                     80.83                      2.12
                     79.79                      0.57
                     83.94                      1.67
                     72.02                      0.53
                     80.31                      1.81
                     80.83                      0.62
                     81.35                      1.82
                     61.66                      0.51
                     80.83                      2.09
                     81.35                      0.53
                     80.31                      1.97
                     80.83                      0.64
                     80.83                      1.79
                     81.87                      0.62
                     81.87                      1.87
                     73.58                       0.5
                     81.35                       2.1
                     81.35                      0.52
                      82.9                      1.88
                     80.31                      0.48
                     80.83                      2.01
                     80.83                       0.7
                     81.87                      1.84
                     79.27                       0.7
                     80.31                      2.19
                     79.79                      0.66
                     80.83                      2.17
                      71.5                      0.44
                     80.83                      1.93
                     80.31                      0.55
                     80.83                      1.86
                     80.31                      0.43
                     80.31                      1.73
                     80.31                       0.7
                     79.79                      1.71
                     57.51                      0.44
                     81.35                      2.22
                     80.31                      0.31
                     81.35                      1.84
                     72.02                      0.54
                     83.42                      1.83
                     78.24                      0.56
                      82.9                      2.07
                     81.87                      0.45
                     81.87                      2.02
                     78.76                      0.48
                     81.87                      2.03
                     69.43                      0.62
                     81.35                      1.97
                     80.83                       0.5
                     80.83                      2.26
                     80.83                      0.49
                     81.35                      1.99
                     79.79                      0.71
                     80.83                      1.62
                     80.83                      0.53
                     80.31                      1.71
                     80.83                      0.57
                     80.83                      1.74
                     78.76                      0.59
                     81.87                      2.01
                     80.83                      0.44
                     79.79                      2.22
                     81.35                       0.6
                     80.31                      1.98
                     79.27                      0.57
                     80.31                      1.87
                     79.79                       0.7
                      82.9                      1.89
                     81.87                      0.56
                     80.83                      1.46
                     81.35                      0.67
                     80.31                       1.7
                     79.27                      0.54
                     80.83                      2.02
                     80.83                      0.49
                     80.31                      1.66
                      82.9                      0.64
                     81.35                      1.91
                     81.35                      0.69
                      82.9                      1.91
                     80.83                      0.52
                     80.83                      1.79
                     62.18                      0.46
                     80.83                      2.12
                     81.35                      0.61
                     81.35                      1.76
                     74.61                      0.52
                      82.9                      1.67
                     80.83                      0.66
                     80.31                      2.11
                     79.27                      0.48
                     80.83                      1.94
                     80.83                      0.32
                      82.9                      1.95
                     80.31                      0.66
                      82.9                      1.85
                     79.79                      0.71
                      82.9                      1.75

==> Data/diet_tradeoff_sensorless.dat <==
acc	size
                      79.1          5.72060606060606
                      81.5          6.47121212121212
                     82.83          7.18818181818182
                     82.78          7.61727272727273
                     50.11          3.49454545454545
                     82.39           7.2769696969697
                     83.12          7.69787878787879
                     83.76          8.04454545454545
                     83.75          8.27515151515152
                     61.57          4.20060606060606
                      82.4          7.30454545454545
                     83.41          7.74151515151515
                     83.77          8.01151515151515
                     84.47          8.20333333333333
                     57.76           4.4869696969697
                     82.85          7.15545454545455
                     83.38          7.55060606060606
                     84.11          7.83121212121212
                     83.76          8.02484848484849
                     55.14          4.55181818181818
                     82.27          6.84484848484848
                     83.18          7.31787878787879
                     83.39                      7.49
                      83.6          7.62515151515152
                     56.76          4.28727272727273
                     82.52           6.6730303030303
                     82.95          7.09848484848485
                     83.61          7.32060606060606
                     83.19          7.47757575757576
                     58.36          4.36272727272727
                     82.23          6.40909090909091
                     83.01          6.84060606060606
                     83.95          7.10212121212121
                     83.71           7.2930303030303
                     55.22          4.30454545454545
                     82.91          6.58757575757576
                     83.81          7.02242424242424
                     84.17          7.22272727272727
                      83.7          7.41242424242424
                      63.8           4.5569696969697
                     82.99          6.60363636363636
                     83.82          7.02818181818182
                     84.22          7.24848484848485
                     84.28          7.44030303030303
                     60.81          4.74242424242424
                     82.99           6.7469696969697
                     83.55          7.20636363636364
                      83.7          7.39909090909091
                     84.11          7.58090909090909
                     62.87          4.86121212121212
                     83.13          6.75272727272727
                     83.76          7.16515151515152
                     84.15          7.41060606060606
                     84.33          7.60969696969697
                     68.07          5.00606060606061
                     83.57          6.91909090909091
                      83.7          7.37181818181818
                     83.95          7.64151515151515
                     84.12          7.81030303030303
                     66.74          5.26545454545455
                     82.88           7.0530303030303
                      83.9          7.43484848484848
                     84.18          7.74666666666667
                     84.28           7.9930303030303
                     63.97          5.23424242424242
                     83.14          7.13060606060606
                     83.53          7.58969696969697
                      84.2          7.83606060606061
                      84.3          8.03848484848485
                     65.92          5.45090909090909
                     83.09          7.31030303030303
                      83.7          7.81181818181818
                     83.87          8.07575757575757
                     84.17          8.34818181818182
                     71.82          5.55909090909091
                     83.46          7.25515151515151
                     83.46           7.7730303030303
                     84.32          8.00333333333333
                      84.3          8.18969696969697
                     68.73          5.39363636363636
                     83.18          7.17636363636364
                     83.75          7.53666666666667
                     83.53          7.82878787878788
                     84.08          8.05454545454545
                     66.74          5.21030303030303
                     83.38                         7
                      83.4          7.43484848484848
                     83.88           7.6730303030303
                     84.33          7.86272727272727
                     67.43          5.43757575757576
                     83.11          7.16727272727273
                     84.38           7.5530303030303
                     84.07          7.78424242424243
                     84.44          7.96909090909091
                     66.11          5.57484848484849
                     83.48          7.30909090909091
                     84.09          7.72606060606061
                     84.11          7.97818181818182
                     83.84          8.17575757575758
                     65.29          5.59727272727273
                     83.03          7.34515151515151
                     83.26          7.76606060606061
                     83.78          7.98848484848485
                     83.73          8.20606060606061
                     68.24          5.77545454545455
                     83.27                      7.49
                     83.55          7.92575757575757
                     83.96          8.19545454545455
                     83.91          8.43393939393939
                     67.36          5.84878787878788
                     83.78          7.55121212121212
                     84.27          7.95030303030303
                     84.61          8.17030303030303
                     84.58                      8.33
                     65.38          5.91393939393939
                     83.86          7.61181818181818
                     84.13          8.04575757575757
                     84.68          8.22909090909091
                     84.87          8.45575757575758
                     68.86          6.04757575757576
                     83.25          7.62060606060606
                     84.39          8.07969696969697
                     84.79          8.33818181818182
                     85.12          8.57757575757576

==> Data/diet_tradeoff_sports.dat <==
acc	size
                     88.86          4.06631578947368
                     44.73          1.66526315789474
                     88.19          4.03228070175439
                      45.6          1.64491228070175
                     88.18          3.60491228070175
                     45.13          1.58736842105263
                     87.45          3.29438596491228
                     51.13           1.5540350877193
                     87.73          3.10491228070175
                     51.86          1.49824561403509
                     88.49          2.98666666666667
                     53.98          1.51473684210526
                     87.08          2.93859649122807
                     55.43           1.5740350877193
                     87.01          2.90350877192982
                     69.21          1.72982456140351
                     86.54                      2.88
                     72.31          1.79473684210526
                     87.29          2.87298245614035
                     70.15          1.89052631578947
                     87.82          2.89684210526316
                     75.26           1.9919298245614
                     88.22          2.89789473684211
                      75.6          2.08631578947368
                     87.73          2.93052631578947
                     79.28          2.11473684210526
                     87.41           2.9340350877193
                     77.92          2.22877192982456
                     87.81          2.96982456140351
                     76.42          2.23052631578947
                     87.55          3.01438596491228
                     74.77          2.25508771929825
                     88.85          3.09122807017544
                     73.48          2.34210526315789
                     88.35          3.07859649122807
                     73.46          2.34175438596491
                     88.04          3.07614035087719
                     80.16          2.45333333333333
                     87.58          3.08421052631579
                     80.78          2.44701754385965
                     88.53          3.11228070175439
                     78.35          2.49578947368421
                     88.57          3.13719298245614
                      81.7          2.51298245614035
                     87.55           3.1119298245614
                      78.6          2.50140350877193
                     87.94          3.14035087719298
                     77.14          2.51473684210526
                      87.7          3.14140350877193
                      79.2          2.52631578947368
                     88.15          3.12350877192982
                     77.44                       2.6
                      88.8          3.18842105263158
                     79.01          2.62842105263158
                     88.23          3.19754385964912
                     80.59          2.71789473684211
                        89          3.24947368421053
                     84.45          2.70385964912281
                     88.68           3.1940350877193
                     81.38          2.67754385964912
                     89.19          3.23859649122807
                     81.65          2.67649122807018
                     88.28          3.26982456140351
                     83.18          2.75052631578947
                     88.86          3.26982456140351
                     80.81          2.75508771929825
                     89.31          3.31473684210526
                     84.76           2.8259649122807
                      88.6          3.31964912280702
                     84.11          2.90526315789474
                     88.85           3.3280701754386
                     82.39          2.85368421052632
                     88.72           3.3319298245614
                     84.09          2.91333333333333
                      87.8          3.34771929824561
                     83.37          2.95052631578947
                     88.54          3.41157894736842
                     82.84          2.98491228070175
                      88.5          3.42456140350877
                     86.49          3.02280701754386
                     89.07          3.43649122807018
                     84.34          3.03578947368421
                     88.99          3.43228070175439
                     82.88          3.09122807017544
                     89.04          3.51964912280702
                     83.45          3.07929824561403
                     89.14          3.51122807017544
                     83.92          3.06877192982456
                     88.46          3.47754385964912
                     84.42          3.07894736842105
                     88.95          3.49263157894737
                     83.65          3.07263157894737
                     89.18          3.46280701754386
                      85.1          3.08421052631579
                     89.37          3.50385964912281
                     85.48          3.10035087719298
                     89.64          3.52842105263158
                     84.53          3.11824561403509
                     88.56          3.52421052631579

==> Data/diet_tradeoff_statlog.dat <==
acc	size
                        70                    3.8525
                     71.18                    2.2425
                     77.06          4.17833333333333
                     74.12                    2.5075
                     74.71          4.34166666666667
                     72.35                      2.73
                     78.24                    4.3325
                     76.47          2.81583333333333
                     78.82          4.21166666666667
                     76.47                     2.895
                     74.71          4.18416666666667
                     75.29          2.97666666666667
                     76.47          4.43333333333333
                     74.71          3.21666666666667
                     74.12          4.50833333333333
                     76.47          3.13416666666667
                     78.82          4.30916666666667
                     78.82          3.16916666666667
                     76.47                     4.545
                     79.41          3.20833333333333
                     77.65                     4.505
                     79.41          3.18666666666667
                     81.18                     4.405
                     80.59          3.21583333333333
                     77.65                    4.3875
                     78.24          3.18666666666667
                     77.06          4.50333333333333
                        80          3.44583333333333
                     79.41          4.63083333333333
                     79.41                    3.3475
                     81.18                    4.6625
                     80.59          3.41416666666667
                     79.41                    4.4575
                     78.24                    3.4125
                        80                    4.6325
                     81.18          3.51166666666667
                        80          4.80583333333333
                     75.88          3.50166666666667
                     79.41          4.61583333333333
                     77.65          3.41166666666667
                        80                      4.67
                     78.82          3.69916666666667
                     82.35                    4.6975
                     79.41          3.58083333333333
                     78.82          4.64583333333333
                     78.24                     3.625
                        80          4.59333333333333
                     79.41          3.73583333333333
                     77.06                     4.645
                     77.65          3.62416666666667
                     78.82                     4.695
                     77.06                      3.81
                     78.82                    4.7825
                     77.65                    3.8925
                     78.24                      4.69
                     77.65          3.91583333333333
                     77.65                       4.8
                     79.41                    3.9525
                     77.06          4.62166666666667
                     75.29                    3.7875
                     77.06          4.58083333333333
                     76.47          3.70333333333333
                     73.53          4.75166666666667
                     78.82                     3.895
                     78.24          4.85916666666667
                     80.59          3.98666666666667
                     77.06          4.77583333333333
                     75.88          4.00666666666667
                     78.24                      4.99
                     78.24          4.15583333333333
                     77.06          4.82333333333333
                     77.06          4.14416666666667
                     75.29                     4.775
                     77.65          3.93333333333333
                     75.29                     4.585
                     73.53          3.93916666666667
                     79.41          4.76166666666667
                     78.82          4.02583333333333
                     79.41          4.83083333333333
                     78.82                     4.165
                     78.82          4.97083333333333
                     79.41                      4.17
                     80.59                     4.895
                     79.41          4.08833333333333
                     78.24          4.91333333333333
                     77.65          4.10166666666667
                     78.82          4.93833333333333
                     78.82          4.07166666666667
                     78.82                     4.875
                     76.47          4.13833333333333
                     77.65                    4.8325
                     78.82          4.13166666666667
                     77.65          4.66416666666667
                     76.47          3.99333333333333
                     76.47          4.78416666666667
                     76.47          4.02833333333333
                     77.65                    4.5325
                     75.29          3.89666666666667
                     78.24          4.52916666666667
                     80.59          3.88916666666667
                     75.29          4.64333333333333
                     75.88          3.93333333333333
                        80                    4.6375
                     77.06          3.93083333333333
                     78.24                    4.5125
                     76.47          3.95083333333333
                     77.65          4.55083333333333
                     76.47          4.00333333333333
                     80.59          4.59083333333333
                     78.82          4.09083333333333
                     78.82                    4.7125
                     79.41          4.03416666666667
                     77.65                    4.5475
                     76.47          3.91583333333333
                     78.82          4.47333333333333
                     77.65          3.96666666666667
                     77.65                    4.6375
                     78.24                      4.04
                     76.47          4.64083333333333
                     78.24          4.11416666666667
                     73.53          4.65166666666667
                     75.29                      4.14
                     78.24                    4.7225
                        80          4.13833333333333
                     78.82          4.80666666666667
                     78.82                     4.175
                     75.29          4.79833333333333
                     77.65          4.18083333333333
                     78.82                    4.6525
                     78.24          4.12666666666667
                     77.06                    4.4625
                     75.88          4.00333333333333
                     76.47          4.40416666666667
                     75.88          3.96416666666667
                     78.24          4.41416666666667
                     78.82          3.98666666666667
                     77.06          4.47583333333333
                     77.65                    3.9975
                     78.24          4.42666666666667
                     77.65          3.94333333333333
                     77.65          4.50666666666667
                     77.65          4.06916666666667
                     77.06                    4.5275
                     76.47          4.09416666666667
                     79.41                     4.575
                     79.41          4.07666666666667
                     78.24          4.51833333333333
                     79.41                      4.04
                     80.59          4.52333333333333
                        80                    4.0925
                     77.06          4.57333333333333
                     78.82          4.10833333333333
                     75.88          4.52583333333333
                     77.65          4.02666666666667
                     78.24                    4.3875
                     78.82          4.06083333333333
                     77.65          4.30916666666667
                     80.59                      3.98
                     81.76                      4.43
                        80                    4.0025
                        80          4.40416666666667
                     78.24          3.99416666666667
                     78.82          4.34833333333333
                     78.82          4.00833333333333
                     79.41          4.47166666666667
                     78.82          4.05083333333333
                     77.06          4.41833333333333
                     76.47                    4.0875
                     74.12          4.33833333333333
                     75.88                    3.9975
                     77.65          4.27666666666667
                     77.06          3.91583333333333
                     78.82                    4.2775
                     77.65                      3.93
                     76.47                    4.3875
                     76.47                     3.965
                     77.65          4.32583333333333
                     78.24                    4.0225
                     77.65                    4.3025
                     78.24          3.94333333333333
                     77.65          4.17833333333333
                     76.47                      3.87
                     76.47          4.20166666666667
                     75.88                      3.89
                     76.47          4.20083333333333
                     76.47                    3.8925
                     77.65          4.15416666666667
                     75.29                    3.7925
                     78.82          4.26416666666667
                     78.24          3.91333333333333
                     75.88          4.20916666666667
                     76.47          3.84083333333333
                     75.88                    4.1775
                     75.29          3.84666666666667
                     77.65          4.15666666666667
                     77.06          3.83083333333333
                     77.06                     4.145
                     78.82                    3.9075
                     76.47          4.26416666666667

==> Data/excludeTM_acc_size.dat <==
epoch	accuracy	size
                         1                     91.61                    12.873
                         2                     91.32                     8.666
                         2                     92.83                    13.764
                         3                     92.26                     9.299
                         3                     93.18                    14.611
                         4                     92.65                    10.307
                         4                     93.85                    15.923
                         5                     93.07                     11.57
                         5                     93.81                      16.4
                         6                     93.12                     12.41
                         6                     93.86                    16.657
                         7                     93.28                     12.55
                         7                     94.27                    16.735
                         8                     93.27                    12.813
                         8                     94.19                    17.818
                         9                     93.73                    13.384
                         9                      93.9                     16.86
                        10                     93.07                    13.392
                        10                     94.14                    17.833
                        11                     93.56                    14.409
                        11                     94.19                    18.206
                        12                     93.77                     14.41
                        12                     94.11                    18.818
                        13                     93.91                    14.793
                        13                     94.09                    18.588
                        14                     93.74                    14.876
                        14                     94.35                    18.756
                        15                     94.09                    14.998
                        15                     94.36                    18.895
                        16                     93.97                    15.549
                        16                     94.31                    18.906
                        17                     94.14                    15.679
                        17                     94.28                    18.591
                        18                     93.95                    15.209
                        18                     94.51                     18.48
                        19                     94.11                    15.628
                        19                     94.63                    18.426
                        20                     94.46                    15.567
                        20                     94.64                    18.035
                        21                     94.16                    15.454
                        21                     94.78                    18.673
                        22                     94.37                    16.011
                        22                     94.69                    18.867
                        23                     94.41                    16.177
                        23                     94.69                    19.253
                        24                     94.54                     16.16
                        24                     94.48                     18.73
                        25                     94.21                    15.877
                        25                     94.33                     18.78
                        26                     93.68                    15.909
                        26                     94.69                    18.874
                        27                     94.17                    16.187
                        27                     94.39                    19.344
                        28                      93.6                    15.946
                        28                     94.44                    18.637
                        29                     94.16                    15.992
                        29                     94.65                    19.332
                        30                     94.36                    16.756
                        30                     94.72                    18.721
                        31                     94.33                    16.408
                        31                     94.79                    18.831
                        32                     94.54                    16.303
                        32                     94.64                    18.848
                        33                     94.25                    16.477
                        33                     94.72                    18.904
                        34                     94.44                    17.021
                        34                     94.66                    18.573
                        35                     94.37                     16.49
                        35                     94.82                    18.879
                        36                     94.48                    16.741
                        36                     94.91                    18.784
                        37                     94.76                    17.185
                        37                     94.78                     19.27
                        38                     94.42                    17.443
                        38                     94.99                    19.403
                        39                     94.73                    17.464
                        39                     94.84                    19.242
                        40                     94.58                    17.712
                        40                     94.86                    20.106
                        41                     94.63                    18.122
                        41                     94.94                    20.382
                        42                     94.55                    18.128
                        42                     94.78                    20.176
                        43                     94.57                    17.889
                        43                     94.69                    19.662
                        44                     94.17                    17.866
                        44                     94.89                    20.458
                        45                     94.71                    18.353
                        45                     94.75                    20.885
                        46                     94.51                    18.146
                        46                     94.74                    20.521
                        47                     94.57                    18.655
                        47                     94.93                    20.907
                        48                     94.87                    18.921
                        48                     94.72                    20.635
                        49                      94.5                    19.078
                        49                      94.7                    21.538
                        50                     94.34                     19.34
                        50                     94.82                    20.941

==> Data/excludeTM_acc_size_OnlyExclude.dat <==
epoch	accuracy	size
                         1                     91.32                     8.666
                         2                     92.26                     9.299
                         3                     92.65                    10.307
                         4                     93.07                     11.57
                         5                     93.12                     12.41
                         6                     93.28                     12.55
                         7                     93.27                    12.813
                         8                     93.73                    13.384
                         9                     93.07                    13.392
                        10                     93.56                    14.409
                        11                     93.77                     14.41
                        12                     93.91                    14.793
                        13                     93.74                    14.876
                        14                     94.09                    14.998
                        15                     93.97                    15.549
                        16                     94.14                    15.679
                        17                     93.95                    15.209
                        18                     94.11                    15.628
                        19                     94.46                    15.567
                        20                     94.16                    15.454
                        21                     94.37                    16.011
                        22                     94.41                    16.177
                        23                     94.54                     16.16
                        24                     94.21                    15.877
                        25                     93.68                    15.909
                        26                     94.17                    16.187
                        27                      93.6                    15.946
                        28                     94.16                    15.992
                        29                     94.36                    16.756
                        30                     94.33                    16.408
                        31                     94.54                    16.303
                        32                     94.25                    16.477
                        33                     94.44                    17.021
                        34                     94.37                     16.49
                        35                     94.48                    16.741
                        36                     94.76                    17.185
                        37                     94.42                    17.443
                        38                     94.73                    17.464
                        39                     94.58                    17.712
                        40                     94.63                    18.122
                        41                     94.55                    18.128
                        42                     94.57                    17.889
                        43                     94.17                    17.866
                        44                     94.71                    18.353
                        45                     94.51                    18.146
                        46                     94.57                    18.655
                        47                     94.87                    18.921
                        48                      94.5                    19.078
                        49                     94.34                     19.34

==> Data/excludeTM_acc_size_OnlyRetrain.dat <==
epoch	accuracy	size
                         1                     91.61                    12.873
                         2                     92.83                    13.764
                         3                     93.18                    14.611
                         4                     93.85                    15.923
                         5                     93.81                      16.4
                         6                     93.86                    16.657
                         7                     94.27                    16.735
                         8                     94.19                    17.818
                         9                      93.9                     16.86
                        10                     94.14                    17.833
                        11                     94.19                    18.206
                        12                     94.11                    18.818
                        13                     94.09                    18.588
                        14                     94.35                    18.756
                        15                     94.36                    18.895
                        16                     94.31                    18.906
                        17                     94.28                    18.591
                        18                     94.51                     18.48
                        19                     94.63                    18.426
                        20                     94.64                    18.035
                        21                     94.78                    18.673
                        22                     94.69                    18.867
                        23                     94.69                    19.253
                        24                     94.48                     18.73
                        25                     94.33                     18.78
                        26                     94.69                    18.874
                        27                     94.39                    19.344
                        28                     94.44                    18.637
                        29                     94.65                    19.332
                        30                     94.72                    18.721
                        31                     94.79                    18.831
                        32                     94.64                    18.848
                        33                     94.72                    18.904
                        34                     94.66                    18.573
                        35                     94.82                    18.879
                        36                     94.91                    18.784
                        37                     94.78                     19.27
                        38                     94.99                    19.403
                        39                     94.84                    19.242
                        40                     94.86                    20.106
                        41                     94.94                    20.382
                        42                     94.78                    20.176
                        43                     94.69                    19.662
                        44                     94.89                    20.458
                        45                     94.75                    20.885
                        46                     94.74                    20.521
                        47                     94.93                    20.907
                        48                     94.72                    20.635
                        49                      94.7                    21.538
                        50                     94.82                    20.941

==> Data/vanillaTM_acc_size.dat <==
epoch	accuracy	size
                         1                     91.61                    12.873
                         2                     92.83                    15.102
                         3                     93.68                    16.791
                         4                        94                    18.768
                         5                     94.17                    19.974
                         6                     94.14                    20.612
                         7                     94.11                    21.803
                         8                     94.59                    22.648
                         9                     94.33                    23.424
                        10                     94.72                    23.793
                        11                     94.51                    24.193
                        12                     94.92                    25.444
                        13                     94.81                    26.622
                        14                     94.95                     25.61
                        15                     95.06                    26.958
                        16                     95.09                    27.335
                        17                     95.06                    27.346
                        18                     95.11                    28.789
                        19                     95.14                    28.699
                        20                     95.51                    28.401
                        21                     95.31                    28.937
                        22                     95.25                    29.008
                        23                     95.21                    29.194
                        24                     95.15                    30.199
                        25                     95.16                    31.216
                        26                     95.22                    31.337
                        27                     95.17                    32.123
                        28                      95.4                    32.801
                        29                     95.42                     32.38
                        30                     94.89                    32.097
                        31                     95.44                    31.992
                        32                     95.16                     32.85
                        33                     95.46                    33.805
                        34                     95.58                    33.811
                        35                     95.49                     34.21
                        36                     95.45                    34.477
                        37                     95.43                    35.136
                        38                     95.52                    35.546
                        39                     95.65                    35.623
                        40                     95.29                    36.085
                        41                     95.64                    36.934
                        42                     95.37                    36.766
                        43                     95.77                    36.313
                        44                     95.54                    36.373
                        45                     95.65                    36.916
                        46                     95.74                    37.421
                        47                     95.63                    37.534
                        48                      95.5                    38.001
                        49                     95.52                    38.245
                        50                     95.56                    38.585


==> Data/vanilla_tradeoff_emg.dat <==
acc	size
                     81.42          6.40958333333333
                     82.44                   6.07125
                     83.07                    5.9675
                     82.68                   5.86625
                     83.42          5.89958333333333
                     84.02          5.99833333333333
                     84.76                   5.92875
                     83.95          6.12791666666667
                     84.16                   6.36875
                     84.83                      6.22
                     84.23                   6.19125
                     84.55                    6.2575
                     83.95          6.37208333333333
                     84.33          6.38041666666667
                     84.12          6.29916666666667
                     84.55          6.57291666666667
                     84.97                   6.54125
                     83.91          6.55083333333333
                     84.65          6.58541666666667
                      84.9          6.71333333333333
                     84.02                   6.77875
                     84.86                      6.67
                     85.11          6.73083333333333
                     84.97                   6.76625
                     84.86          6.88083333333333
                     84.44          6.88333333333333
                     85.14          6.72083333333333
                     85.53          6.87833333333333
                     84.79                    7.0175
                     84.93          7.21083333333333
                     85.25          7.14541666666667
                     84.47          7.24666666666667
                      84.4          7.25416666666667
                     84.83          7.24666666666667
                     84.69          7.33833333333333
                     85.35                   7.34125
                     84.83                   7.33125
                     84.55          7.19583333333333
                     84.37          7.24916666666667
                     84.23          7.36333333333333
                     84.62          7.33916666666667
                     84.33          7.46833333333333
                     85.21          7.34708333333333
                      84.4          7.40916666666667
                     84.47                    7.3525
                      84.3          7.38291666666667
                        85                     7.575
                      84.4          7.61083333333333
                     84.65          7.67083333333333
                     85.18          7.70916666666667
                      84.9          7.68208333333333
                     85.39                    7.6675
                     84.76          7.70583333333333
                      84.9          7.72208333333333
                     84.79          7.86958333333333
                     85.21                   7.87625
                     84.86          7.88041666666667
                     85.25          7.83416666666667
                     85.25          7.81291666666667
                     84.69          7.81166666666667
                     84.62          7.85083333333333
                     84.55          7.77583333333333
                     84.47          7.91791666666667
                     84.51                     7.945
                     84.58                    7.9825
                     84.69          8.00416666666667
                     84.72          7.91333333333333
                     84.93          7.91208333333333
                     84.47          8.03791666666667
                     85.25          8.08541666666667
                     84.55          8.19291666666667
                     84.72                     8.145
                     84.55          8.21333333333333
                     84.65                     8.175
                     85.81                    8.1625
                     85.39                   8.22125
                     84.72                   8.23375
                     84.76          8.29166666666667
                      84.3                   8.27875
                     84.62          8.30458333333333
                     84.79                   8.36875
                     85.14                    8.3675
                     85.77          8.35833333333333
                     84.65                   8.33875
                     85.11                      8.34
                      84.9          8.32333333333333
                     84.72          8.32208333333333
                     84.69                      8.42
                     85.14                    8.3825
                     85.18                     8.455
                     85.49                   8.41375
                     85.14          8.40916666666667
                     85.21          8.42833333333333
                     84.55          8.48041666666667
                     84.79                   8.51625
                     85.42          8.52166666666667
                     84.83          8.58583333333333
                     85.46          8.62916666666667
                     85.46          8.51833333333333
                      85.7                   8.58625
                     85.53          8.51458333333333
                     85.53          8.49583333333333
                     85.35                   8.53625
                     85.28                   8.47875
                     85.21          8.49291666666667
                     85.46                    8.5575
                     85.49          8.61166666666667
                     85.28                   8.58125
                      85.7          8.58541666666667
                     84.97          8.57916666666667
                     85.11          8.57791666666667
                     85.81                   8.65875
                     84.97          8.69208333333333
                     84.79          8.56833333333333
                     85.25          8.61916666666667
                     85.49                   8.65875
                     85.11          8.64333333333333
                     84.72          8.67666666666667
                     85.32          8.69041666666667
                     85.39          8.70916666666667
                     85.21          8.71666666666667
                     85.14          8.69333333333333
                     85.39                     8.725
                     85.25                   8.83375
                        85          8.77791666666667
                     84.86          8.75833333333333
                     85.25                      8.79
                     85.11                    8.8025
                     85.25          8.83583333333333
                     85.18          8.82041666666667
                     85.32          8.92541666666667
                     85.14          8.90333333333333
                     85.32          8.90791666666667
                     85.39                    8.9225
                     85.04                    8.9325
                     85.18          8.92916666666667
                     85.56          9.03416666666667
                     85.32          8.99291666666667
                     85.77                   8.95625
                     85.46          8.98041666666667
                     85.14          8.96333333333333
                     85.21                    9.0125
                     85.81          9.04333333333333
                     85.77                     9.065
                     85.88          9.15208333333333
                     85.21                     9.125
                      85.6                      9.12
                     84.51          9.12458333333333
                      85.7          9.16791666666667
                     85.32          9.11291666666667
                     85.53                       9.2
                     85.11          9.18958333333333
                     85.63                      9.16
                     85.32          9.18708333333333
                     85.49                      9.24
                     85.28          9.22791666666667
                     85.42                    9.2625
                     85.63                     9.245
                     84.69                   9.25625
                     85.95          9.22541666666667
                     85.14                   9.23875
                     85.74          9.32333333333333
                      85.7          9.30458333333333
                     85.39          9.28958333333333
                     85.39          9.31458333333333
                     85.74          9.31916666666667
                     85.49          9.28416666666667
                     85.53                     9.255
                     85.53          9.25708333333333
                     85.46          9.24958333333333
                     85.53          9.30291666666667
                     84.97          9.30958333333333
                     85.56                      9.37
                     85.56          9.32333333333333
                     85.25                    9.3775
                     85.35          9.42458333333333
                     85.63                     9.465
                      84.4                    9.4925
                     85.84          9.45291666666667
                     85.32          9.46041666666667
                     85.32          9.50291666666667
                     84.86          9.41958333333333
                     85.11          9.38208333333333
                     85.28                   9.44625
                     85.39                   9.52375
                     84.55          9.54416666666667
                     84.76          9.53791666666667
                     84.76                   9.56875
                     85.39                   9.56625
                     85.28          9.58291666666667
                     84.93                   9.57875
                     85.56          9.56666666666667
                     85.74          9.65541666666667
                     84.51                   9.65625
                     85.25                     9.635
                     84.26                   9.59375
                     84.05                    9.6825
                     85.21          9.68833333333333
                     85.25          9.71208333333333
                     85.46          9.71833333333333

==> Data/vanilla_tradeoff_gas.dat <==
acc	size
                     77.45          8.59833333333333
                     80.58          8.50277777777778
                     81.01          8.80611111111111
                     81.22          8.67777777777778
                     81.69          9.06833333333333
                     83.81          9.13166666666667
                     82.99          9.37555555555556
                     84.24          9.30888888888889
                     81.69          9.26888888888889
                     85.18          9.37111111111111
                     80.04          9.46444444444444
                     84.39          9.52166666666667
                     83.56                      9.73
                     84.21          9.60055555555556
                      84.6          9.82833333333333
                     85.22          9.86555555555556
                     84.03          9.91166666666667
                     84.06          9.93722222222222
                     82.66          9.92888888888889
                     84.24          10.0022222222222
                     83.42          10.0761111111111
                     83.99          10.0288888888889
                     85.65          10.2238888888889
                     85.58          10.2411111111111
                     83.88          10.1761111111111
                     84.78          10.0727777777778
                     85.79          10.1344444444444
                     85.68          10.1966666666667
                     85.04          10.0188888888889
                     85.22          9.97611111111111
                     85.54          10.0711111111111
                     85.43          10.2788888888889
                     83.42          10.3611111111111
                     85.47          10.3794444444444
                     85.43          10.4088888888889
                     85.65          10.3794444444444
                     85.54          10.4322222222222
                     85.58                     10.63
                     85.76          10.7333333333333
                     86.37          10.7572222222222
                     85.11          10.9511111111111
                     86.69          11.0055555555556
                     84.86          10.9955555555556
                     86.01          10.9583333333333
                     85.11          11.0338888888889
                     85.25          11.0644444444444
                     85.43          10.9111111111111
                     85.94          11.0338888888889
                     85.72          11.0644444444444
                     86.19                     11.11
                     84.28          11.0816666666667
                     85.04          11.1538888888889
                     85.58          11.3816666666667
                      84.5          11.4738888888889
                     86.26          11.4794444444444
                     85.68          11.3327777777778
                     81.69          11.3327777777778
                     85.79          11.4061111111111
                     86.01          11.5527777777778
                     84.75          11.3811111111111
                     86.73          11.3216666666667
                     84.57          11.2577777777778
                     86.37          11.3788888888889
                     86.33          11.4844444444444
                     85.68                    11.505
                      86.4          11.4488888888889
                     86.22          11.6155555555556
                     84.71          11.5738888888889
                     85.29          11.5994444444444
                     87.01          11.6455555555556
                     82.23          11.6705555555556
                     84.86          11.5794444444444
                     85.86          11.6038888888889
                     85.29          11.6077777777778
                     86.58          11.5422222222222
                     85.65          11.5544444444444
                     85.22          11.5594444444444
                     85.86          11.5405555555556
                     85.76          11.6577777777778
                      85.4          11.6661111111111
                     86.37          11.7227777777778
                     85.47          11.5694444444444
                     84.28          11.5872222222222
                     86.51          11.5644444444444
                     79.64          11.4394444444444
                     86.01          11.4483333333333
                     84.89                     11.47
                     86.94          11.5438888888889
                     84.06          11.6827777777778
                     86.12          11.6894444444444
                     86.22          11.6516666666667
                     86.47          11.8122222222222
                      85.9          11.7133333333333
                     86.26          11.5722222222222
                      85.4          11.5983333333333
                     86.37                     11.59
                     86.15          11.6577777777778
                     85.94          11.6555555555556
                     85.36          11.6705555555556
                     85.72          11.8238888888889
                     86.01          11.6916666666667
                     85.54          11.7022222222222
                     85.72          11.7238888888889
                     84.68          11.6716666666667
                     86.22          11.8505555555556
                     84.28          11.8433333333333
                     85.94          11.8366666666667
                     86.01          11.7627777777778
                     86.87          11.7655555555556
                     85.76          11.8083333333333
                     84.71                     11.95
                      86.8          11.9733333333333
                     86.29          12.0322222222222
                     86.29          11.9794444444444
                     86.62          12.0488888888889
                     87.01          12.1483333333333
                     87.09          12.1066666666667
                     87.19          12.2705555555556
                     84.86          12.3288888888889
                     86.04                    12.275
                     86.01          12.2777777777778
                     84.32          12.1827777777778
                     86.62          12.1355555555556
                     85.54          12.0638888888889
                     86.04          12.1133333333333
                     86.37          12.1688888888889
                      85.5                    12.165
                     85.94          12.1338888888889
                     86.87          12.2988888888889
                     85.14          12.4116666666667
                      85.9          12.3733333333333
                     85.32          12.4488888888889
                     86.51          12.4594444444444
                     85.61          12.4344444444444
                     80.54          12.4177777777778
                     86.44          12.4572222222222
                     86.22          12.5727777777778
                      84.5          12.6111111111111
                     85.97                    12.615
                     85.36                    12.645
                     85.86          12.5311111111111
                      85.9                     12.55
                     85.86          12.5994444444444
                     85.29          12.6094444444444
                     85.65          12.6588888888889
                     85.97          12.6488888888889
                     85.65          12.6733333333333
                     86.47          12.5683333333333
                     84.78          12.6411111111111
                     85.72          12.5177777777778
                     85.76          12.6061111111111
                     85.97          12.5388888888889
                     83.53          12.6683333333333
                     86.37          12.6038888888889
                     85.86          12.6466666666667
                     85.97          12.6311111111111
                     86.22          12.6005555555556
                     85.58          12.5733333333333
                      85.5          12.7016666666667
                      86.4                     12.67
                     86.01          12.7405555555556
                     86.12          12.5361111111111
                     82.01                    12.665
                     85.11                    12.725
                     85.83                    12.655
                     85.76          12.6277777777778
                     86.22          12.5866666666667
                     85.97          12.6772222222222
                     86.15          12.6394444444444
                     85.54          12.6966666666667
                     86.19          12.6894444444444
                     85.58          12.7711111111111
                     87.01          12.7344444444444
                     86.29          12.6944444444444
                     85.32          12.8383333333333
                     86.22          12.8066666666667
                     86.62          12.7833333333333
                        85          12.7644444444444
                     85.18                     12.85
                     85.72          12.8505555555556
                     85.76          12.7583333333333
                     85.61          12.7911111111111
                     86.51          12.8122222222222
                     85.58          12.8355555555556
                     85.94          12.9116666666667
                      85.5          13.0555555555556
                     85.76          12.9733333333333
                     86.69          13.0444444444444
                     85.61          12.9694444444444
                     85.07          12.9655555555556
                     86.29          12.9022222222222
                     85.86          12.8766666666667
                     86.37          12.9555555555556
                     85.76          12.9483333333333
                     86.94          12.8466666666667
                     84.96          12.8661111111111
                     87.05          13.0666666666667
                     85.61          13.1088888888889
                      86.4          12.8822222222222
                     86.47          12.8411111111111

==> Data/vanilla_tradeoff_gesture.dat <==
acc	size
                     62.65                    6.2656
                     65.88                     7.268
                     68.35                    8.3024
                      68.2                    9.0888
                     69.36                    9.9652
                     71.28                   10.7592
                     70.37                    11.124
                     71.08                   11.5524
                     72.64                   12.2624
                     72.03                   12.6604
                        74                   13.1228
                      73.8                    13.428
                     73.55                   13.7668
                     73.45                    14.128
                     73.65                   14.3724
                     73.75                   14.7156
                     74.26                   14.8368
                     76.02                   15.3564
                     75.52                   15.7016
                     75.87                     15.81
                     75.16                    16.004
                     76.38                   16.0032
                     77.33                   16.2936
                     76.93                   16.4316
                     76.68                   16.6208
                     76.22                   16.8488
                     75.72                   16.8056
                     76.98                   16.9928
                     75.87                   17.1296
                     77.64                   17.1092
                     77.23                   17.4212
                     77.84                    17.574
                     75.97                    17.832
                     76.83                   17.9964
                     75.37                   18.0596
                     76.68                   18.3308
                     78.34                   18.5404
                     77.28                   18.6876
                     77.18                   18.8244
                     77.39                   18.8812
                     76.83                   18.9188
                     77.79                   19.1236
                     78.14                   19.2912
                     76.93                     19.45
                     78.55                   19.6348
                     77.49                   19.7828
                     77.74                   19.8204
                     78.34                   19.8092
                     77.54                        20
                      78.6                    20.122
                     77.84                   20.1208
                     77.08                   20.1884
                     78.34                   20.2376
                     78.14                   20.3752
                     77.64                   20.3096
                     78.95                   20.3416
                      78.6                   20.5224
                     78.75                   20.6848
                      78.8                   20.7544
                      79.3                   20.7748
                      79.2                   20.9604
                     78.29                     21.03
                     78.75                   21.1056
                      78.5                    21.328
                     78.85                   21.2768
                      78.7                   21.3744
                     78.95                   21.4248
                     78.95                   21.4144
                     78.24                    21.448
                     79.45                   21.5436
                     79.15                   21.6436
                     79.35                   21.7272
                      78.5                   21.8036
                     78.75                   21.8136
                      79.1                   21.9028
                     78.95                   22.0788
                     78.75                   22.0996
                     78.39                   22.3532
                     80.51                   22.3468
                     79.61                   22.5132
                     79.25                   22.6744
                     78.95                   22.6352
                     79.66                   22.7068
                     80.01                   22.8088
                     79.96                   22.9172
                     78.34                   22.9268
                     79.76                   22.9384
                     78.29                   23.0248
                     80.01                   23.1596
                     79.56                   23.3316
                     80.01                    23.458
                     80.16                   23.5596
                     79.45                   23.6432
                     79.96                   23.7336
                     78.95                   23.6984
                     80.62                   23.7072
                     80.72                   23.8264
                     80.26                   23.7044
                     80.06                   23.6772
                     80.46                   23.5968
                     80.36                   23.5308
                     79.56                   23.4564
                     80.36                   23.4768
                     80.01                    23.414
                     80.36                    23.472
                     79.81                    23.438
                     80.26                   23.4768
                     80.77                   23.4584
                     79.96                   23.5128
                      79.3                   23.5828
                     80.87                    23.666
                     80.36                   23.8096
                     80.82                     23.96
                     79.05                   24.1036
                     80.11                   24.1344
                     79.56                   24.2192
                     80.36                   24.2872
                     80.06                    24.354
                     79.71                   24.4168
                     81.42                   24.4104
                     80.57                   24.4592
                     80.01                   24.4508
                     80.31                   24.4432
                     79.96                   24.4996
                     80.77                   24.5844
                     80.11                   24.5548
                     80.01                   24.6724
                     80.77                   24.7212
                     80.72                   24.8788
                     80.21                   24.9092
                     80.67                   24.9752
                     80.41                   25.0228
                     80.87                   25.1244
                     80.46                   25.1892
                     80.87                   25.2772
                     80.67                    25.334
                     80.62                   25.3196
                     80.31                    25.362
                     80.87                    25.274
                     80.51                   25.3204
                     80.62                   25.3204
                     80.46                   25.3628
                     80.77                   25.4132
                     80.31                   25.4284
                     81.12                   25.4212
                     80.87                   25.5616
                     80.57                   25.6216
                     81.68                   25.6812
                     81.27                   25.7896
                     80.57                   25.8572
                     80.92                   25.8164
                     80.26                   25.8784
                     79.61                   25.9072
                     80.57                    25.946
                     80.06                   25.9452
                     80.46                   26.0032
                     81.02                   26.1112
                     81.52                   26.2136
                     80.51                   26.3184
                     81.07                   26.3252
                     80.46                   26.4032
                     81.52                   26.4104
                     81.17                   26.4756
                     80.97                   26.5484
                     80.62                   26.5384
                     80.72                   26.5276
                     81.63                   26.6276
                     80.06                   26.6492
                     80.62                   26.6108
                     81.22                    26.608
                     80.01                   26.6848
                     80.77                    26.644
                     81.22                   26.7028
                     81.17                    26.732
                     80.21                   26.7412
                     80.67                   26.7768
                     80.51                    26.748
                     80.41                   26.8052
                     80.82                   26.8736
                     81.37                    26.874
                     80.01                   26.9404
                     81.37                   26.9908
                     80.72                    27.022
                     81.73                    27.028
                     80.16                   27.0624
                     80.82                   27.0432
                     81.07                   27.1892
                     80.41                   27.2424
                     80.11                   27.2824
                     79.51                   27.3256
                     80.87                   27.3912
                     80.46                   27.3568
                     80.87                      27.4
                     80.46                    27.426
                     80.57                   27.4528
                     81.02                   27.4948
                     81.22                   27.4948
                     80.67                   27.5724
                     80.87                    27.536
                     81.42                    27.518
                     81.42                   27.5956
                     81.83                   27.6264
                     80.77                   27.6324
                     81.68                   27.7444
                     80.82                   27.7512
                     80.87                   27.8084
                     80.87                   27.8656
                     80.87                   27.8616
                     81.52                   27.9664
                     81.07                   28.0248
                     81.22                   28.1236
                     80.92                   28.1936
                     80.62                   28.1452
                     80.72                   28.1332
                     81.17                   28.0904
                     80.72                   28.1204
                     81.22                   28.1172
                     81.27                   28.1964
                     81.52                   28.2068
                     81.63                   28.2348
                     81.22                   28.2592
                     80.51                   28.3136
                     81.17                   28.2772
                     80.46                   28.3112
                     81.78                   28.3692
                     80.11                   28.3244
                     81.17                   28.4288
                     81.57                   28.4048
                     81.02                    28.474
                     81.52                   28.5512
                     81.42                    28.576
                     80.46                   28.6368
                     81.52                   28.6592
                     80.92                   28.7228
                     80.92                    28.776
                     81.47                    28.836
                     80.21                   28.8432
                     81.98                   28.9064
                     81.17                   28.8988
                     81.37                   28.9752
                     80.92                   29.0756
                     81.57                   29.0828
                     82.08                   29.0924
                     80.62                   29.1768
                     81.47                   29.2636
                     82.53                   29.3148
                     81.32                    29.322
                     81.42                   29.3708
                     81.73                   29.3892
                     81.57                     29.36

==> Data/vanilla_tradeoff_har.dat <==
acc	size
                     82.97                   10.5325
                     83.95                    12.695
                      85.1          14.0741666666667
                     85.14                    15.575
                        85                    17.315
                     85.75          17.2266666666667
                     86.22                   18.1475
                     85.65          19.8241666666667
                     85.78          20.7241666666667
                     86.36          22.0058333333333
                     86.12          22.8441666666667
                     86.63          24.5058333333333
                     86.49          25.2208333333333
                     86.22          26.0341666666667
                     87.31                   26.1125
                     87.41                   26.8225
                     86.94                   27.8725
                     86.66          28.7608333333333
                     87.44          29.9491666666667
                     87.07          30.3516666666667
                     86.83                   31.2525
                     87.21                    31.505
                     86.56          32.9058333333333
                     86.73                   33.3975
                      86.7          33.5558333333333
                     87.51                   34.3575
                     87.41                     35.53
                     87.44          35.9983333333333
                     87.28          36.9158333333333
                     87.04                   37.8125
                     87.07          37.5458333333333
                     87.07          37.9116666666667
                      86.8          38.3983333333333
                     87.55          38.9783333333333
                     87.24                    39.315
                     87.31          40.2283333333333
                     87.14          41.0108333333333
                     87.44          41.7483333333333
                     87.24          41.9933333333333
                     87.07          42.8166666666667
                     87.07          43.2758333333333
                     87.34          44.2016666666667
                     87.11          45.0941666666667
                     86.43          45.4641666666667
                      86.7          46.1591666666667
                     87.31          46.6133333333333
                     86.87          47.6741666666667
                     87.95                   47.8175
                     87.41          47.5758333333333
                     87.51                    48.735
                     87.55          49.3558333333333
                     87.92                   49.6075
                     87.31          50.3866666666667
                     87.41                   50.5975
                     87.07          50.6491666666667
                     87.48                     51.09
                     87.21                   51.2775
                     87.31          51.6441666666667
                     87.68          51.4083333333333
                     87.17          52.0083333333333
                     87.07          52.0208333333333
                     87.41                   52.2775
                     87.99          52.0208333333333
                     87.07          52.4316666666667
                     87.31          52.6566666666667
                     87.38          53.0166666666667
                     87.92                   53.6925
                     87.61          53.8616666666667
                     87.99                    54.425
                     87.72          55.2291666666667
                     87.72          55.7366666666667
                     87.38                   56.2475
                     87.65                   56.7075
                     87.99          57.1883333333333
                     87.58          57.5683333333333
                     88.16                     58.33
                     87.75          58.7158333333333
                     87.82                    59.055
                     88.19                     59.47
                     87.82          60.0691666666667
                     87.48                   60.8325
                     87.44          61.4333333333333
                     87.72          61.8833333333333
                     87.95          62.0216666666667
                     87.61                   63.1525
                     87.61          63.4341666666667
                     87.31          63.6408333333333
                     87.85          64.3683333333333
                     87.85          64.8266666666667
                     87.72          65.6258333333333
                     87.95          65.8283333333333
                     87.82                    66.175
                     87.68                     66.14
                     87.72                     66.21
                     87.85                    66.245
                     87.68          66.1691666666667
                     87.85                   65.8475
                     87.58          66.1033333333333
                     87.65          66.0466666666667
                     87.34          66.2641666666667
                     88.02                    66.105
                     88.33                   66.2225
                     88.16                    66.435
                     88.12                   66.5125
                     88.23                    66.515
                     88.12                     66.29
                     87.51          66.4191666666667
                     87.78          66.7683333333333
                     87.51          66.8791666666667
                     87.44          67.1391666666667
                     87.78          67.0716666666667
                     87.89                   67.0225
                     87.31          67.5066666666667
                     87.55          67.6233333333333
                     87.61          67.9008333333333
                     88.19          67.9766666666667
                     88.12                   68.0775
                     87.48          68.6816666666667
                     87.61          68.9066666666667
                     87.24          69.1608333333333
                     87.44          69.4991666666667
                     87.72          69.5966666666667
                     87.89          69.8958333333333
                     87.75          70.0383333333333
                     87.17          70.1058333333333
                     87.78          70.4391666666667
                     87.85                    70.435
                     87.65          70.9466666666667
                     87.58          71.4133333333333
                     87.78          71.8191666666667
                     87.99                    72.135
                     87.89                   72.4725
                     87.48          72.7233333333333
                     87.85          73.0908333333333
                     87.44                    73.555
                     88.02          73.9341666666667
                     87.75                   74.0875
                      86.9          74.2941666666667
                     86.87          74.6033333333333
                     88.09          74.7591666666667
                     87.61                   74.6975
                     87.68                   74.9925
                     87.75          74.9983333333333
                     87.61          75.3566666666667
                     87.82          75.3066666666667
                     87.55          75.5433333333333
                     87.58          76.1233333333333
                     87.48                    76.165
                     87.41          76.1033333333333
                     87.44                    76.295
                      86.9                    76.865
                     87.61          77.0341666666667
                     87.75          77.4258333333333
                     87.61          77.3583333333333
                     87.55                     77.69
                     87.51          77.8283333333333
                     87.51          78.1516666666667
                     87.92                    77.975
                     87.92                   78.1525
                     87.82                    78.105
                     87.34          78.1283333333333
                     87.78          77.5766666666667
                     87.68          77.8758333333333
                     88.06                   78.6875
                     87.21          78.7316666666667
                     87.85          78.9241666666667
                     87.92          79.2016666666667
                     88.02          79.2908333333333
                     87.24          79.5891666666667
                     87.72          79.6308333333333
                     87.82          79.9316666666667
                     88.02                   79.9075
                     87.28                   80.1575
                     87.48                     80.63
                     87.24                    80.575
                     87.55          80.7741666666667
                     87.34          80.8791666666667
                     88.16                    80.795
                     87.78          80.6541666666667
                     87.78          80.3983333333333
                     87.85          80.3958333333333
                     87.48                    80.635
                     87.95                    80.815
                     87.89          81.0916666666667
                     87.75          81.1008333333333
                     87.41          81.1416666666667
                     88.12          81.3708333333333
                     87.75                   81.5425
                     88.12                   81.8375
                     87.89                   82.0825
                     87.78                   82.0375
                     88.12          82.2158333333333
                     88.02                     82.17
                     87.41          82.1491666666667
                     87.75          81.9041666666667
                     87.65          81.9158333333333
                     87.99          81.6891666666667
                     87.95          81.7433333333333
                     87.89          81.7583333333333
                     87.51          81.6933333333333
                     87.65          82.1033333333333
                     87.75          82.6416666666667
                     87.89                   82.6925
                     87.72                    82.635
                     87.89          82.6416666666667
                     88.06          82.7116666666667
                     87.68          82.8508333333333
                     87.95          83.0933333333333
                     88.16          83.2058333333333
                     88.09                   83.3775
                     87.92          83.5858333333333
                     88.06          83.6308333333333
                     88.02                    83.705
                     87.48                   83.9075
                     87.44          84.1858333333333
                     87.82                   84.5575
                     87.92          85.0141666666667
                     87.75                   84.9675
                     87.17          85.1016666666667
                     88.12                   85.1625
                     87.65                     85.79
                     87.82          85.7508333333333
                     87.65          85.9466666666667
                     88.12          86.3333333333333
                        87          86.7133333333333
                     87.75                   87.2675
                     88.09          87.1758333333333
                     88.12                   87.5325
                     87.28                   87.3275
                     88.19          87.4233333333333
                     87.99          87.5891666666667
                     87.51          87.7566666666667
                     87.78                     87.94
                     87.75          87.8033333333333
                     87.82          87.7316666666667
                     87.58                     88.01
                     88.23          88.1183333333333
                     87.85          88.1416666666667
                     87.51          87.9433333333333
                     87.21          88.3241666666667
                     87.75          88.4483333333333
                     87.78          88.6558333333333
                     87.34                   88.8425
                     87.41          88.5083333333333
                     87.72          88.6516666666667
                     87.82          88.7433333333333
                     87.78          88.6733333333333
                     87.68          88.5933333333333
                     87.44          88.5958333333333
                     87.24          88.8808333333333

==> Data/vanilla_tradeoff_mammography.dat <==
acc	size
                     82.38                      2.67
                     83.42                      2.45
                     81.35                      2.78
                     83.42                      2.72
                     82.38                      2.67
                     80.83                      2.85
                      82.9                       2.9
                     83.94                      3.07
                     81.87                      3.18
                     83.42                      3.14
                      82.9                      2.98
                      82.9                      3.21
                      82.9                      3.18
                      82.9                       3.3
                     80.83                      3.29
                     82.38                      3.36
                     80.83                      3.36
                     80.83                       3.3
                     80.83                      3.24
                     82.38                      3.16
                     82.38                      3.17
                     81.35                      3.37
                     81.87                      3.42
                     82.38                      3.53
                     80.31                      3.48
                     80.83                      3.47
                     82.38                      3.42
                     82.38                      3.49
                     81.35                      3.47
                     81.35                      3.48
                     82.38                      3.56
                     82.38                      3.59
                      82.9                      3.52
                     80.83                      3.59
                     82.38                       3.6
                      82.9                      3.67
                     82.38                      3.64
                     81.35                      3.56
                      82.9                      3.74
                     82.38                      3.65
                     80.83                      3.78
                     80.83                      3.81
                     81.87                      3.85
                     79.79                      3.78
                     82.38                      3.77
                     81.87                      3.82
                     80.83                      3.77
                     82.38                      3.81
                     80.83                      3.68
                     82.38                       3.7
                     80.83                      3.75
                     80.31                      3.67
                     80.31                      3.67
                     82.38                      3.72
                     82.38                      3.68
                     82.38                      3.69
                     80.83                      3.62
                     81.87                      3.67
                     82.38                      3.57
                     82.38                       3.7
                     82.38                      3.64
                      82.9                      3.68
                      82.9                      3.64
                     82.38                      3.77
                     80.83                      3.79
                     82.38                       3.8
                     81.35                      3.82
                     82.38                      3.88
                      82.9                      3.84
                     80.83                      3.74
                     82.38                      3.81
                     80.83                      3.84
                     80.83                      3.83
                     82.38                      3.81
                     82.38                      3.86
                     81.35                      3.79
                     82.38                      3.81
                     81.35                      3.84
                     82.38                      3.95
                     80.83                      3.84
                     80.83                      3.77
                     82.38                       3.8
                     80.83                      3.85
                     82.38                      3.94
                      82.9                      3.89
                     81.35                      3.86
                     82.38                      3.91
                     80.83                      3.85
                     81.35                      3.87
                      82.9                      3.96
                     81.87                      3.83
                     80.83                      3.91
                      82.9                      3.96
                     80.83                      3.91
                     82.38                      3.88
                     82.38                      3.82
                     82.38                      3.95
                     80.83                      3.86
                     80.83                      3.94
                      82.9                      4.02

==> Data/vanilla_tradeoff_sensorless.dat <==
acc	size
                      79.1          5.72060606060606
                      81.5          6.47121212121212
                     82.83          7.18818181818182
                     82.78          7.61727272727273
                     83.54           8.1030303030303
                     84.19          8.49818181818182
                     83.89          8.82121212121212
                     84.53           9.1269696969697
                     84.29          9.43848484848485
                      84.4          9.67393939393939
                     84.33          9.91757575757576
                     84.88          10.1063636363636
                     84.91          10.3490909090909
                     85.36          10.5660606060606
                     85.47          10.7915151515152
                     85.36          10.9921212121212
                     84.97          11.0860606060606
                     84.93          11.1906060606061
                     84.98          11.2748484848485
                     85.07          11.4042424242424
                     85.12          11.6072727272727
                     85.42          11.8109090909091
                      85.3          11.9621212121212
                     85.24          12.0733333333333
                     84.99          12.1706060606061
                     85.39          12.3163636363636
                     85.41          12.3851515151515
                     85.42          12.4290909090909
                     85.61          12.5393939393939
                     85.65          12.5981818181818
                     85.48          12.6730303030303
                     85.81          12.7348484848485
                     85.62          12.8242424242424
                     86.01          12.8072727272727
                      85.9          12.9051515151515
                     86.01          12.9063636363636
                      86.1          13.0075757575758
                     86.15           13.060303030303
                     86.03          13.1439393939394
                     85.63                     13.18
                     86.05          13.2690909090909
                      85.7          13.2736363636364
                      86.1          13.3133333333333
                     86.08          13.4163636363636
                     86.05          13.4618181818182
                     86.32          13.4951515151515
                      86.2          13.5363636363636
                     85.82          13.5721212121212
                     85.99          13.6475757575758
                     85.84          13.6587878787879
                     86.12          13.7409090909091
                     85.74          13.7542424242424
                      85.8          13.7821212121212
                     85.83          13.8612121212121
                     85.78          13.9512121212121
                     85.87          14.0030303030303
                     85.85          14.0427272727273
                     85.93          14.1024242424242
                     85.71          14.1115151515151
                     86.05          14.1593939393939
                     86.22          14.1657575757576
                      85.8          14.2457575757576
                     86.18          14.2593939393939
                     85.71          14.3366666666667
                     86.13          14.3733333333333
                     86.31          14.4293939393939
                     85.93          14.4666666666667
                     86.15          14.5306060606061
                     86.02          14.5812121212121
                     85.76          14.6130303030303
                     85.86          14.6418181818182
                     85.87          14.6884848484848
                     86.23          14.7378787878788
                     86.27           14.750303030303
                     85.91          14.7524242424242
                     85.91          14.7615151515151
                     85.52          14.7254545454545
                     85.76          14.7539393939394
                     85.72          14.7693939393939
                     85.81          14.8009090909091
                     85.88          14.8466666666667
                     85.87          14.9060606060606
                     85.93          14.9669696969697
                     86.09          15.0354545454545
                      85.7          15.1239393939394
                     85.82          15.1145454545455
                     86.05          15.1606060606061
                      86.1          15.1754545454545
                     86.03          15.2575757575758
                     86.45          15.3012121212121
                     85.67          15.3281818181818
                     86.27          15.3912121212121
                      86.1                     15.44
                     85.94          15.4648484848485
                     86.21          15.5130303030303
                     85.98          15.5272727272727
                     86.18          15.5366666666667
                     86.05          15.5854545454545
                     85.99          15.5942424242424
                     86.07          15.6554545454545

==> Data/vanilla_tradeoff_sports.dat <==
acc	size
                     88.86          4.06631578947368
                      89.8          4.40456140350877
                     90.37          4.62070175438596
                     90.46          4.78210526315789
                     91.13          4.87754385964912
                     90.65          5.04140350877193
                     91.52          5.09473684210526
                     91.35          5.16421052631579
                     91.46          5.20912280701754
                      91.6          5.27964912280702
                     91.48          5.32631578947368
                     91.45          5.35964912280702
                     91.65          5.35859649122807
                     92.02          5.38701754385965
                     91.58          5.39052631578947
                      91.3          5.44912280701754
                     91.53          5.46315789473684
                     91.58          5.44140350877193
                     91.51          5.48842105263158
                     91.87          5.52070175438596
                        92          5.54421052631579
                     92.08          5.57157894736842
                     91.66          5.59649122807018
                     92.47          5.64912280701754
                     92.17          5.65473684210526
                     92.04           5.6719298245614
                     91.96           5.6740350877193
                     91.69          5.71333333333333
                     92.01          5.71929824561404
                     91.93                      5.72
                     92.12          5.73473684210526
                     92.24          5.72491228070175
                     92.28          5.75719298245614
                     91.98          5.77789473684211
                     91.98          5.73298245614035
                     92.49          5.74385964912281
                      92.4          5.73543859649123
                     92.12          5.73754385964912
                     92.16          5.74631578947368
                     91.88          5.75473684210526
                     92.09          5.75614035087719
                      92.1          5.77228070175439
                     92.09          5.77964912280702
                     91.84          5.78912280701754
                     92.05          5.78877192982456
                     92.61          5.81228070175439
                      91.8          5.81473684210526
                     92.35          5.82982456140351
                      92.6          5.82561403508772
                     91.91          5.81368421052632

==> Data/vanilla_tradeoff_statlog.dat <==
acc	size
                        70                    3.8525
                     75.88                    3.7425
                     77.65                    4.1025
                     74.71          4.27333333333333
                     75.29          4.49333333333333
                     81.18                    4.7625
                     75.29          5.02416666666667
                     74.71          5.16166666666667
                     77.06          5.27916666666667
                     76.47                      5.39
                     75.88          5.82916666666667
                     78.24                    6.0675
                     77.06                    6.1325
                     79.41                      6.29
                     79.41          6.44083333333333
                     77.65          6.63666666666667
                     77.06          6.82166666666667
                     74.71          6.72916666666667
                     77.06                    6.9475
                     79.41                      7.08
                     78.82          7.51416666666667
                        80                    7.6725
                     76.47                    7.6375
                     77.06          7.83583333333333
                     77.06                     7.775
                     77.06                     7.835
                     77.06                     7.965
                     79.41                     8.035
                     78.24          7.99833333333333
                        80                     8.185
                     81.18                     8.205
                     78.82          8.28333333333333
                     78.24                    8.3475
                     78.82          8.36416666666667
                        80          8.15083333333333
                     78.24          8.36833333333333
                     76.47                    8.5125
                     78.82                     8.655
                     77.65          9.08833333333333
                     78.24          9.22833333333333
                     77.06                    9.4125
                     75.88          9.44333333333333
                     77.06                     9.575
                     78.82          9.66666666666667
                        80          9.82166666666667
                        80          9.80583333333333
                     78.24          9.94333333333333
                     79.41                     10.01
                        80          10.0208333333333
                     77.06          10.1716666666667
                     78.82                   10.2525
                     78.82          10.5033333333333
                     78.82          10.4666666666667
                     79.41                    10.505
                     79.41          10.5158333333333
                     77.06                     10.53
                     76.47          10.6341666666667
                     77.06          10.8983333333333
                     77.06          11.1366666666667
                     76.47          11.4433333333333
                     78.82          11.5108333333333
                     76.47          11.4616666666667
                     77.06          11.3866666666667
                        80                   11.3625
                     77.65                   11.5325
                     78.24                    11.635
                     78.24          11.6558333333333
                     78.24          11.7508333333333
                     77.65          11.8941666666667
                     77.65          12.0666666666667
                     76.47          12.1483333333333
                     77.65          12.1483333333333
                     79.41          12.0083333333333
                     78.24          12.0008333333333
                     77.65          12.0333333333333
                     77.06                    11.985
                     77.65                     12.12
                     75.88          12.1133333333333
                     76.47                   11.9325
                     79.41          11.8341666666667
                     78.82                   11.9375
                     79.41          12.0683333333333
                     78.24                   11.9975
                     75.29          12.0666666666667
                     78.82          12.1283333333333
                     77.06                    12.215
                     75.88          12.3058333333333
                     77.65          12.4416666666667
                     79.41          12.6416666666667
                     75.88          12.6858333333333
                     76.47                    12.685
                     76.47          12.7233333333333
                     77.06                    12.715
                     78.24                   12.7225
                     77.06          12.7408333333333
                     77.06          12.7308333333333
                     76.47                   12.6275
                     75.88                    12.655
                     75.29          12.6691666666667
                     77.06          12.8016666666667
